Composite Code Sparse Autoencoders for first stage retrieval

We propose a Composite Code Sparse Autoencoder (CCSA) approach for Approximate Nearest Neighbor (ANN) search of document representations based on Siamese-BERT models. In Information Retrieval (IR), the ranking pipeline is generally decomposed in two stages: the first stage focus on retrieving a candidate set from the whole collection. The second stage re-ranks the candidate set by relying on more complex models. Recently, Siamese-BERT models have been used as first stage ranker to replace or complement the traditional bag-of-word models. However, indexing and searching a large document collection require efficient similarity search on dense vectors and this is why ANN techniques come into play. Since composite codes are naturally sparse, we first show how CCSA can learn efficient parallel inverted index thanks to an uniformity regularizer. Second, CCSA can be used as a binary quantization method and we propose to combine it with the recent graph based ANN techniques. Our experiments on MSMARCO dataset reveal that CCSA outperforms IVF with product quantization. Furthermore, CCSA binary quantization is beneficial for the index size, and memory usage for the graph-based HNSW method, while maintaining a good level of recall and MRR. Third, we compare with recent supervised quantization methods for image retrieval and find that CCSA is able to outperform them.

==> index_batch_100.txt <==
0.0 1.9499713972979777
0.152587890625 1.4122767909148137
0.30517578125 1.2639815639808176
0.457763671875 1.185694532190311
0.6103515625 1.1260914322862414
0.762939453125 1.0814400018457735
0.91552734375 1.0458477901952787
1.068115234375 1.019054669953772
1.220703125 0.9959938121351006
1.373291015625 0.9736002375980878
1.52587890625 0.9529483855250649
1.678466796875 0.9341513547773298
1.8310546875 0.9152186053960372
1.983642578125 0.9004139644521231
2.13623046875 0.8846819128455651
2.288818359375 0.8703070475745837
2.44140625 0.8554458572000205
2.593994140625 0.8430615318878847
2.74658203125 0.8315254480354841
2.899169921875 0.8220930030032272
3.0517578125 0.8123551910454655
3.204345703125 0.8026852384044827
3.35693359375 0.7937730481341968
3.509521484375 0.7842614338990312
3.662109375 0.7769100079146584
3.814697265625 0.770158005895165
3.96728515625 0.7630101578611286
4.119873046875 0.7559414790300009
4.2724609375 0.7504222545986563
4.425048828125 0.743206547247841
4.57763671875 0.7370539691932274
4.730224609375 0.73111627897508
4.8828125 0.7262417180531343
5.035400390625 0.7204284365824148
5.18798828125 0.713359757751287
5.340576171875 0.7085304363738605
5.4931640625 0.7021403507105209
5.645751953125 0.6973223392192243
5.79833984375 0.6922555102330719
5.950927734375 0.6881726413402125
6.103515625 0.683807025294108
6.256103515625 0.6792378312976669
6.40869140625 0.6752341316077162
6.561279296875 0.6714679395264913
6.7138671875 0.6676338881284876
6.866455078125 0.6643314013785846
7.01904296875 0.6605312796389703
7.171630859375 0.6572627225474569
7.32421875 0.6535756996691406
7.476806640625 0.6507821577950789
7.62939453125 0.6463373725460657
7.781982421875 0.6428426177319562
7.9345703125 0.6398341880214281
8.087158203125 0.6371989845531837
8.23974609375 0.6347334293768864
8.392333984375 0.6322678742005889
8.544921875 0.6291237258565033
8.697509765625 0.626137915918235
8.85009765625 0.6228693588267215
9.002685546875 0.6199061686607127
9.1552734375 0.6175084728011941
9.307861328125 0.6149750583081179
9.46044921875 0.6122154460924456
9.613037109375 0.6097951304606675
9.765625 0.6073295752843701
9.918212890625 0.6047735410190344
10.07080078125 0.60270383185728
10.223388671875 0.6007698413290835
10.3759765625 0.5984513146724736
10.528564453125 0.5962571967632916
10.68115234375 0.5940856986263691
10.833740234375 0.5920272993507447
10.986328125 0.5900933088225481
11.138916015625 0.5876277536462508
11.29150390625 0.5856824532319244
11.444091796875 0.5837710824759874
11.5966796875 0.5822216280762043
11.749267578125 0.5804685957260846
11.90185546875 0.5786137744007965
12.054443359375 0.5762952477441866
12.20703125 0.5741011298350046
12.359619140625 0.5722915480542359
12.51220703125 0.5705837552486354
12.664794921875 0.5687741734678667
12.8173828125 0.5668967323703191
12.969970703125 0.5651097703618101
13.12255859375 0.5636960345955845
13.275146484375 0.5619203824732052
13.427734375 0.5603483083011623
13.580322265625 0.5588893329904175
13.73291015625 0.5574416675658026
13.885498046875 0.5557112549879425
14.0380859375 0.5541504907020295
14.190673828125 0.5524200781241694
14.34326171875 0.5509724126995544
14.495849609375 0.5494116484136414
14.6484375 0.5479639829890265
14.801025390625 0.5465615571089307
14.95361328125 0.5449894829368879
15.106201171875 0.54371146580422
15.2587890625 0.5423995190131626
15.411376953125 0.5411328117666245
15.56396484375 0.539719076000399
15.716552734375 0.5382148611451351
15.869140625 0.536654096859222
16.021728515625 0.5354778687017223
16.17431640625 0.5340302032771074
16.326904296875 0.5328087355750885
16.4794921875 0.5313836899227331
16.632080078125 0.5303658001710507
16.78466796875 0.5290538533799934
16.937255859375 0.5277532164750659
17.08984375 0.526588298203696
17.242431640625 0.5253442107294175
17.39501953125 0.5240661935967497
17.547607421875 0.522776866577952
17.7001953125 0.521555398875933
17.852783203125 0.5203000015155247
18.00537109375 0.519067223927376
18.157958984375 0.5179814748589149
18.310546875 0.5169635851072324
18.463134765625 0.5157194976329539
18.61572265625 0.5145771991338437
18.768310546875 0.5136158588128104
18.9208984375 0.5125074899720895
19.073486328125 0.5114330507897581
19.22607421875 0.5101889633154796
19.378662109375 0.5089901153857203
19.53125 0.5077234081391822
19.683837890625 0.5063888415758653
19.83642578125 0.5052917826212742
19.989013671875 0.5044435411615389
20.1416015625 0.5034256514098565
20.294189453125 0.5024869308610828
20.44677734375 0.5014464213371407
20.599365234375 0.5004850810161073
20.751953125 0.4993880220615163
20.904541015625 0.49831358287918487
21.05712890625 0.49736355244428126
21.209716796875 0.4963682824648585
21.3623046875 0.4954748014606039
21.514892578125 0.49452477102570036
21.66748046875 0.49343902195723915
21.820068359375 0.4924098223194269
21.97265625 0.4912562139341869
22.125244140625 0.49021570441024487
22.27783203125 0.4894127024950287
22.430419921875 0.48846267206012517
22.5830078125 0.48742216253618315
22.735595703125 0.4865286815319286
22.88818359375 0.485409002805078
23.040771484375 0.4845155218008234
23.193359375 0.4835202518214006
23.345947265625 0.4825589115003672
23.49853515625 0.48175590958515113
23.651123046875 0.4809189780115456
23.8037109375 0.4799576376905122
23.956298828125 0.4789736775972192
24.10888671875 0.47824984488491173
24.261474609375 0.4774129133113062
24.4140625 0.47650812242092183
24.566650390625 0.4755580919860183
24.71923828125 0.4746306813233743
24.871826171875 0.47377112997750914
25.0244140625 0.4728210995426056
25.177001953125 0.4721425063748173
25.32958984375 0.4713847440041204
25.482177734375 0.4705704322027745
25.634765625 0.46947337324818345
25.787353515625 0.4686364416745779
25.93994140625 0.46786736941775126
26.092529296875 0.4670304378441457
26.2451171875 0.46617088649828053
26.397705078125 0.4653226450385452
26.55029296875 0.4647345309597954
26.702880859375 0.46389759938618985
26.85546875 0.4629814986096757
27.008056640625 0.46215587692219995
27.16064453125 0.46133025523472426
27.313232421875 0.46060642252241674
27.4658203125 0.4597468711765516
27.618408203125 0.4589777989197249
27.77099609375 0.458163487118379
27.923583984375 0.4572247665696052
28.076171875 0.4563199756792209
28.228759765625 0.4555509034223942
28.38134765625 0.4547705212794377
28.533935546875 0.4540693083393898
28.6865234375 0.45335678551321207
28.839111328125 0.45256509348412577
28.99169921875 0.4517507816827799
29.144287109375 0.45093646988143393
29.296875 0.45015608773847743
29.449462890625 0.44946618468455934
29.60205078125 0.44866318276934325
29.754638671875 0.44791673028477613
29.9072265625 0.44720420745859846
30.059814453125 0.44640120554338236
30.21240234375 0.4456999926033345
30.364990234375 0.44495354011876737
30.517578125 0.4442523271787195
30.670166015625 0.4434493252635034
30.82275390625 0.4427481123234555
30.975341796875 0.4420016598388884
31.1279296875 0.44135699632948955
31.280517578125 0.4406331636171821
31.43310546875 0.43980754192970634
31.585693359375 0.4392420476232161
31.73828125 0.43849559513864905
31.890869140625 0.4376586635650435
32.04345703125 0.436934830852736
32.196044921875 0.43624492779881796
32.3486328125 0.43548716542812105
32.501220703125 0.4347520228296837
32.65380859375 0.43399426045898687
32.806396484375 0.433293047518939
32.958984375 0.43255790492050167
33.111572265625 0.43189062163884323
33.26416015625 0.4312459581294444
33.416748046875 0.4306465341645647
33.5693359375 0.42996794099677643
33.721923828125 0.42935720714576703
33.87451171875 0.428723853522498
34.027099609375 0.4280339504685799
34.1796875 0.42737797707305125
34.332275390625 0.42668807401913317
34.48486328125 0.42612257971264295
34.637451171875 0.4254892260893739
34.7900390625 0.42483325269384525
34.942626953125 0.4242564485012252
35.09521484375 0.4235213059027879
35.247802734375 0.4229331918240381
35.400390625 0.42233376785915844
35.552978515625 0.42159862526072117
35.70556640625 0.42088610243454344
35.858154296875 0.42017357960836577
36.0107421875 0.4195402259850967
36.163330078125 0.4189521119063469
36.31591796875 0.4181604198772606
36.468505859375 0.4174931365956021
36.62109375 0.41684847308620326
36.773681640625 0.4162151194629342
36.92626953125 0.4156722449287036
37.078857421875 0.41500496164704515
37.2314453125 0.41425850916247803
37.384033203125 0.41354598633630035
37.53662109375 0.41295787225755054
37.689208984375 0.41227927908976225
37.841796875 0.411657235352623
37.994384765625 0.41091078286805593
38.14697265625 0.4102661193586571
38.299560546875 0.40968931516603707
38.4521484375 0.4091012010872872
38.604736328125 0.408535706780797
38.75732421875 0.4079136630436577
38.909912109375 0.4073594786232973
39.0625 0.40670350522776866
39.215087890625 0.40613801092127844
39.36767578125 0.405527277070269
39.520263671875 0.4048147542440913
39.6728515625 0.4042831895959905
39.825439453125 0.40364983597272147
39.97802734375 0.4030277922355822
40.130615234375 0.40234919906779393
40.283203125 0.4017610849890441
40.435791015625 0.40130868954385196
40.58837890625 0.4007092655789723
40.740966796875 0.4002342503615205
40.8935546875 0.39968006594116007
41.046142578125 0.39899016288724204
41.19873046875 0.3983794290362326
41.351318359375 0.39782524461587215
41.50390625 0.3971127217896945
41.656494140625 0.396501987938685
41.80908203125 0.3958573244292862
41.961669921875 0.39529183012279595
42.1142578125 0.3946584764995269
42.266845703125 0.3941382217375559
42.41943359375 0.39353879777267625
42.572021484375 0.3929054441494072
42.724609375 0.39244173881808525
42.877197265625 0.3918536247393354
43.02978515625 0.39120896122993654
43.182373046875 0.39072263612635494
43.3349609375 0.39020238136438395
43.487548828125 0.3896821266024129
43.64013671875 0.38896960377623524
43.792724609375 0.38843803912813446
43.9453125 0.3879064744800336
44.097900390625 0.3873409801735434
44.25048828125 0.3867415562086638
44.403076171875 0.3862891607634716
44.5556640625 0.38582545543214963
44.708251953125 0.38523734135339976
44.86083984375 0.38467184704690954
45.013427734375 0.38412897251267897
45.166015625 0.38357478809231854
45.318603515625 0.3829640542413091
45.47119140625 0.38239855993481886
45.623779296875 0.3818669952867181
45.7763671875 0.381290191094098
45.928955078125 0.3806681473569588
46.08154296875 0.38010265305046853
46.234130859375 0.3795371587439783
46.38671875 0.3789377347790987
46.539306640625 0.3783722404726085
46.69189453125 0.37781805605224805
46.844482421875 0.37725256174575783
46.9970703125 0.3767096872115272
47.149658203125 0.37608764347438794
47.30224609375 0.3755334590540276
47.454833984375 0.3749001054307585
47.607421875 0.3743685407826577
47.760009765625 0.37382566624842706
47.91259765625 0.3732827917141965
48.065185546875 0.3726607479770572
48.2177734375 0.372095253670567
48.370361328125 0.37149582970568734
48.52294921875 0.3708511661962885
48.675537109375 0.37029698177592807
48.828125 0.3698219665584763
48.980712890625 0.36919992282133707
49.13330078125 0.368566569198068
49.285888671875 0.3680350045499672
49.4384765625 0.3675486794463856
49.591064453125 0.36699449502602516
49.74365234375 0.36642900071953494
49.896240234375 0.3657956470962659
50.048828125 0.3652867022204247
50.201416015625 0.36466465848328544
50.35400390625 0.3640878542906654
50.506591796875 0.36355628964256465
50.6591796875 0.3630021052222042
50.811767578125 0.362436610915714
50.96435546875 0.36190504626761316
51.116943359375 0.36136217173338253
51.26953125 0.3607627477685029
51.422119140625 0.3602311831204021
51.57470703125 0.3596996184723013
51.727294921875 0.35910019450742164
51.8798828125 0.35851208042867183
52.032470703125 0.3579578960083114
52.18505859375 0.3574263313602106
52.337646484375 0.3569060765982396
52.490234375 0.3563858218362686
52.642822265625 0.3559221165049466
52.79541015625 0.355322692540067
52.947998046875 0.3547232685751873
53.1005859375 0.35408991495191827
53.253173828125 0.35349049098703866
53.40576171875 0.3529136867944186
53.558349609375 0.35246129134922644
53.7109375 0.3518618673843468
53.863525390625 0.35144340159754406
54.01611328125 0.3509005270633134
54.168701171875 0.3504368217319914
54.3212890625 0.3497921582225926
54.473876953125 0.34922666391610235
54.62646484375 0.3486950992680016
54.779052734375 0.3480165061002133
54.931640625 0.3474170821353336
55.084228515625 0.3467384889675454
55.23681640625 0.34619561443331476
55.389404296875 0.34561881024069474
55.5419921875 0.3450759357064641
55.694580078125 0.3445330611722335
55.84716796875 0.3440014965241327
55.999755859375 0.3434812417621617
56.15234375 0.34289312768341185
56.304931640625 0.3424407322382197
56.45751953125 0.341784758842691
56.610107421875 0.34126450408072
56.7626953125 0.3406990097742298
56.915283203125 0.3401900648983886
57.06787109375 0.33966981013641756
57.220458984375 0.3391947949189658
57.373046875 0.3386519203847352
57.525634765625 0.3380411865337257
57.67822265625 0.33753224165788454
57.830810546875 0.3369554374652645
57.9833984375 0.3364578024755531
58.135986328125 0.33584706862454367
58.28857421875 0.33537205340709186
58.441162109375 0.3348404887589911
58.59375 0.33427499445250086
58.746337890625 0.3336416408292318
58.89892578125 0.3330761465227416
59.051513671875 0.3326011313052898
59.2041015625 0.3321148062017082
59.356689453125 0.3315266921229584
59.50927734375 0.331029057133247
59.661865234375 0.33047487271288656
59.814453125 0.32980758943122807
59.967041015625 0.32923078523860805
60.11962890625 0.32863136127372844
60.272216796875 0.32804324719497857
60.4248046875 0.3276247814081758
60.577392578125 0.3271271464184644
60.72998046875 0.32649379279519536
60.882568359375 0.32588305894418595
61.03515625 0.3252949448654361
61.187744140625 0.3247973098757247
61.34033203125 0.32432229465827295
61.492919921875 0.3237115608072635
61.6455078125 0.32315737638690306
61.798095703125 0.32261450185267243
61.95068359375 0.3220376976600524
62.103271484375 0.3215626824426006
62.255859375 0.3209858782499806
62.408447265625 0.32044300371574996
62.56103515625 0.319922748953779
62.713623046875 0.3192215360137311
62.8662109375 0.31858818239046205
63.018798828125 0.3180226880839718
63.17138671875 0.31741195423296237
63.323974609375 0.3169369390155106
63.4765625 0.316450613911929
63.629150390625 0.31578333063027053
63.78173828125 0.31527438575442934
63.934326171875 0.31478806065084775
64.0869140625 0.31427911577500656
64.239501953125 0.3136683819239971
64.39208984375 0.3131594370481559
64.544677734375 0.3125600130832763
64.697265625 0.3119945187767861
64.849853515625 0.3113724750396468
65.00244140625 0.31067126209959894
65.155029296875 0.3100718381347193
65.3076171875 0.3095968229172675
65.460205078125 0.3089860890662581
65.61279296875 0.30845452441815724
65.765380859375 0.30791164988392666
65.91796875 0.3074140148942152
66.070556640625 0.30688245024611444
66.22314453125 0.3063169559396242
66.375732421875 0.305751461633134
66.5283203125 0.3051633475543842
66.680908203125 0.3046770224508026
66.83349609375 0.30416807757496134
66.986083984375 0.30362520304073076
67.138671875 0.3029466098729425
67.291259765625 0.30236980568032246
67.44384765625 0.3017703817154428
67.596435546875 0.30112571820604395
67.7490234375 0.30052629424116434
67.901611328125 0.2999607999346741
68.05419921875 0.2994179254004435
68.206787109375 0.2989089805246023
68.359375 0.29827562690133325
68.511962890625 0.2976422732780642
68.66455078125 0.2970654690854442
68.817138671875 0.29654521432347314
68.9697265625 0.29594579035859353
69.122314453125 0.2953916059382331
69.27490234375 0.29466777322592563
69.427490234375 0.2941701382362142
69.580078125 0.2934236857516471
69.732666015625 0.2928581914451569
69.88525390625 0.29232662679705607
70.037841796875 0.2916706534015274
70.1904296875 0.2911390887534266
70.343017578125 0.290539664788547
70.49560546875 0.29000810014044615
70.648193359375 0.28946522560621557
70.80078125 0.2888318719829465
70.953369140625 0.2882889974487159
71.10595703125 0.28767826359770643
71.258544921875 0.2870562198605672
71.4111328125 0.28635500692051935
71.563720703125 0.28566510386660127
71.71630859375 0.285043060129462
71.868896484375 0.2845341152536208
72.021484375 0.2839007616303518
72.174072265625 0.2832447882348231
72.32666015625 0.28265667415607326
72.479248046875 0.28207986996345324
72.6318359375 0.2814352064540544
72.784423828125 0.2808697121475642
72.93701171875 0.2802476684104249
73.089599609375 0.27954645547037704
73.2421875 0.279026200708406
73.394775390625 0.2784607064019158
73.54736328125 0.2777594934618679
73.699951171875 0.2771487596108585
73.8525390625 0.27652671587371924
74.005126953125 0.27584812270593095
74.15771484375 0.27524869874105135
74.310302734375 0.27455879568713326
74.462890625 0.2739254420638642
74.615478515625 0.2734051873018932
74.76806640625 0.2726248051589367
74.920654296875 0.2720706207385763
75.0732421875 0.27142595722917745
75.225830078125 0.27078129371977855
75.37841796875 0.2700913906658605
75.531005859375 0.26949196670098086
75.68359375 0.26880206364706277
75.836181640625 0.26822525945444275
75.98876953125 0.26763714537569294
76.141357421875 0.26695855220790465
76.2939453125 0.26627995904011637
76.446533203125 0.26561267575845793
76.59912109375 0.2649793221351889
76.751708984375 0.26441382782869866
76.904296875 0.26366737534413154
77.056884765625 0.26288699320117503
77.20947265625 0.2622084000333868
77.362060546875 0.2614506376626899
77.5146484375 0.2607833543810314
77.667236328125 0.26009345132711337
77.81982421875 0.2594827174761039
77.972412109375 0.25877019464992623
78.125 0.25804636193761876
78.277587890625 0.25731121933918144
78.43017578125 0.25662131628526336
78.582763671875 0.25604451209264334
78.7353515625 0.2553093694942061
78.887939453125 0.254676015870937
79.04052734375 0.2538843238418507
79.193115234375 0.25319442078793264
79.345703125 0.25250451773401456
79.498291015625 0.25183723445235606
79.65087890625 0.25098899299262073
79.803466796875 0.2502312306219239
79.9560546875 0.24946215836509714
80.108642578125 0.24872701576665987
80.26123046875 0.24799187316822258
80.413818359375 0.24717756136687666
80.56640625 0.24640848911004995
80.718994140625 0.24576382560065108
80.87158203125 0.24493820391317536
81.024169921875 0.24408996245344003
81.1767578125 0.24336612974113253
81.329345703125 0.24263098714269524
81.48193359375 0.24183929511360894
81.634521484375 0.24114939205969085
81.787109375 0.24043686923351318
81.939697265625 0.2397695859518547
82.09228515625 0.2389665840366386
82.244873046875 0.23815227223529267
82.3974609375 0.2374736790675044
82.550048828125 0.23672722658293732
82.70263671875 0.2359129147815914
82.855224609375 0.23508729309411566
83.0078125 0.23430691095115916
83.160400390625 0.23359438812498148
83.31298828125 0.2328592455265442
83.465576171875 0.23202231395293865
83.6181640625 0.23119669226546294
83.770751953125 0.23038238046411702
83.92333984375 0.22974902684084797
84.075927734375 0.22905912378692989
84.228515625 0.22839184050527142
84.381103515625 0.22764538802070433
84.53369140625 0.2268084564470988
84.686279296875 0.22608462373479132
84.8388671875 0.22538341079474344
84.991455078125 0.2245464792211379
85.14404296875 0.22363037844462375
85.296630859375 0.22269165789584996
85.44921875 0.22183210654998484
85.601806640625 0.22096124531798988
85.75439453125 0.22013562363051417
85.906982421875 0.21935524148755767
86.0595703125 0.21838259128039447
86.212158203125 0.21748911027613993
86.36474609375 0.21662955893027477
86.517333984375 0.21574738781215003
86.669921875 0.21470687828820803
86.822509765625 0.21380208739782366
86.97509765625 0.21277288776001146
87.127685546875 0.21183416721123768
87.2802734375 0.21103116529602156
87.432861328125 0.21004720520272857
87.58544921875 0.20917634397073365
87.738037109375 0.2083281025109983
87.890625 0.2073780720760947
88.043212890625 0.20617922414633544
88.19580078125 0.20524050359756169
88.348388671875 0.20421130395974949
88.5009765625 0.2032838932971055
88.653564453125 0.20228862331768271
88.80615234375 0.20120287424922148
88.958740234375 0.20008319552237083
89.111328125 0.1989408970232606
89.263916015625 0.19777597875189074
89.41650390625 0.19679201865859774
89.569091796875 0.19585329810982396
89.7216796875 0.19475623915523294
89.874267578125 0.1938966878093678
90.02685546875 0.1928901079438152
90.179443359375 0.1919061478505222
90.33203125 0.19072991969302255
90.484619140625 0.18973464971359974
90.63720703125 0.18851318201158088
90.789794921875 0.18735957362634081
90.9423828125 0.18616072569658154
91.094970703125 0.1849844975390819
91.24755859375 0.18363862108963513
91.400146484375 0.18247370281826528
91.552734375 0.181274854888506
91.705322265625 0.18032482445360243
91.85791015625 0.17909204686545374
92.010498046875 0.17789319893569447
92.1630859375 0.17652470271398812
92.315673828125 0.17507703728937316
92.46826171875 0.1736293718647582
92.620849609375 0.172193016326273
92.7734375 0.17081321021843687
92.926025390625 0.16929768547704308
93.07861328125 0.16818931663632225
93.231201171875 0.1668434401868755
93.3837890625 0.1656106625987268
93.536376953125 0.16434395535218874
93.68896484375 0.16307724810565064
93.841552734375 0.16138076518617994
93.994140625 0.15988786021704576
94.146728515625 0.15834971570339235
94.29931640625 0.15675502175908992
94.451904296875 0.15504722895348946
94.6044921875 0.15357694375661488
94.757080078125 0.15217451787651912
94.90966796875 0.15043279541252924
95.062255859375 0.14865714329014992
95.21484375 0.1467797021926024
95.367431640625 0.1450719093870019
95.52001953125 0.14317184851719475
95.672607421875 0.141249167875128
95.8251953125 0.13931517734693144
95.977783203125 0.13755083511068195
96.13037109375 0.13530016777085085
96.282958984375 0.1336376145097696
96.435546875 0.13182803272900087
96.588134765625 0.12976963345337647
96.74072265625 0.12740586725224734
96.893310546875 0.1252569888875845
97.0458984375 0.1230402512061428
97.198486328125 0.12063124546049446
97.35107421875 0.11784901347256256
97.503662109375 0.11531559897948636
97.65625 0.11277087460028035
97.808837890625 0.10999995249847826
97.96142578125 0.10740998857475303
98.114013671875 0.104808714764898
98.2666015625 0.10165325653468256
98.419189453125 0.09798885342862591
98.57177734375 0.09434707009482887
98.724365234375 0.09029813086035887
98.876953125 0.08587596538360533
99.029541015625 0.08179309649074591
99.18212890625 0.07699770477170882
99.334716796875 0.07026832252447517
99.4873046875 0.06559733955286591
99.639892578125 0.05647026144611371
99.79248046875 0.04700388675546737
99.945068359375 0.031023017654053655


==> index_batch_1000.txt <==
0.0 0.965604148104316
0.152587890625 0.7225433852886882
0.30517578125 0.6898238847151639
0.457763671875 0.6679166352817326
0.6103515625 0.6521732737890449
0.762939453125 0.6407955283424616
0.91552734375 0.6297118399352531
1.068115234375 0.6201436762694386
1.220703125 0.6124642635873013
1.373291015625 0.6055313033897312
1.52587890625 0.599932909755478
1.678466796875 0.5942214172599267
1.8310546875 0.5890980388431253
1.983642578125 0.584313957010218
2.13623046875 0.5795072554050511
2.288818359375 0.5755714150318791
2.44140625 0.571590335114188
2.593994140625 0.5668175631674105
2.74658203125 0.5636507950510653
2.899169921875 0.5603822379595518
3.0517578125 0.5573285687045045
3.204345703125 0.5540713214991209
3.35693359375 0.550995032471814
3.509521484375 0.5482128004838822
3.662109375 0.5454644981543397
3.814697265625 0.5421280817460473
3.96728515625 0.5394363288471539
4.119873046875 0.5371404219628036
4.2724609375 0.5349349941674917
4.425048828125 0.5324468192189348
4.57763671875 0.5301282925623249
4.730224609375 0.5276401176137678
4.8828125 0.5252537316403791
5.035400390625 0.5226750776027836
5.18798828125 0.5207071574161977
5.340576171875 0.5189993646105973
5.4931640625 0.5169070356765834
5.645751953125 0.515255792301632
5.79833984375 0.5132765622289162
5.950927734375 0.5115687694233156
6.103515625 0.5095442998060807
6.256103515625 0.5073501818968986
6.40869140625 0.5058798967000241
6.561279296875 0.5039345962856977
6.7138671875 0.5023285924552654
6.866455078125 0.5004172216993285
7.01904296875 0.49879990798276647
7.171630859375 0.4969111569990891
7.32421875 0.4952599136241376
7.476806640625 0.4933824725265901
7.62939453125 0.4916407500626002
7.781982421875 0.49023832418250446
7.9345703125 0.48897161693596636
8.087158203125 0.4875578811697408
8.23974609375 0.48594056745317876
8.392333984375 0.48435718339500616
8.544921875 0.4828868981981316
8.697509765625 0.4814844723180358
8.85009765625 0.4801272859824593
9.002685546875 0.478871888622051
9.1552734375 0.4776617308061619
9.307861328125 0.476440263104143
9.46044921875 0.475399753580201
9.613037109375 0.4742913847394802
9.765625 0.4731038466958507
9.918212890625 0.4721085767164279
10.07080078125 0.47074008049472155
10.223388671875 0.46948468313431324
10.3759765625 0.46845548349650107
10.528564453125 0.46720008613609276
10.68115234375 0.4660804074092421
10.833740234375 0.4649267990240021
10.986328125 0.46386366972780047
11.138916015625 0.4625517229367431
11.29150390625 0.4617713407937866
11.444091796875 0.46088916967566185
11.5966796875 0.45989389969623906
11.749267578125 0.4589891088058547
11.90185546875 0.45812955745998957
12.054443359375 0.4572021467973456
12.20703125 0.4564330745405189
12.359619140625 0.455562213308524
12.51220703125 0.4546687323042694
12.664794921875 0.4538996600474427
12.8173828125 0.45316451744900543
12.969970703125 0.4523049661031403
13.12255859375 0.45147934441566456
13.275146484375 0.450642412842059
13.427734375 0.4499977493326602
13.580322265625 0.44918343753131423
13.73291015625 0.4485274641357856
13.885498046875 0.4477470819928291
14.0380859375 0.44713634814181963
14.190673828125 0.4465029945185506
14.34326171875 0.44583571123689214
14.495849609375 0.4452249773858827
14.6484375 0.44463686330713287
14.801025390625 0.443992199797734
14.95361328125 0.44341539560511395
15.106201171875 0.4427254925511959
15.2587890625 0.442080829041797
15.411376953125 0.441504024849177
15.56396484375 0.4410063898594656
15.716552734375 0.440406965894586
15.869140625 0.4398301617019659
16.021728515625 0.4392533575093459
16.17431640625 0.4386878632028557
16.326904296875 0.4382128479854039
16.4794921875 0.4376699734511733
16.632080078125 0.4371836483475917
16.78466796875 0.4366633935856207
16.937255859375 0.43608658939300066
17.08984375 0.43560026428941906
17.242431640625 0.43510262929970767
17.39501953125 0.4345936844238665
17.547607421875 0.4340847395480253
17.7001953125 0.4335757946721841
17.852783203125 0.4331347091131217
18.00537109375 0.4326144543511507
18.157958984375 0.43216205890595855
18.310546875 0.4315626349410789
18.463134765625 0.4311328592681463
18.61572265625 0.43071439348134355
18.768310546875 0.4302619980361514
18.9208984375 0.42983222236321883
19.073486328125 0.4293798269180266
19.22607421875 0.4288143326115364
19.378662109375 0.42838455693860383
19.53125 0.42788692194889244
19.683837890625 0.42746845616208967
19.83642578125 0.4270613002614167
19.989013671875 0.42667676413300337
20.1416015625 0.4262696082323304
20.294189453125 0.42591900176230646
20.44677734375 0.4255797051784123
20.599365234375 0.42524040859451817
20.751953125 0.42485587246610484
20.904541015625 0.42444871656543187
21.05712890625 0.4241094199815377
21.209716796875 0.4237248838531244
21.3623046875 0.423340347724711
21.514892578125 0.4229897412546871
21.66748046875 0.4225599655817545
21.820068359375 0.4221754294533412
21.97265625 0.4217569636665384
22.125244140625 0.4212932583352164
22.27783203125 0.4209200320929329
22.430419921875 0.42056942562290894
22.5830078125 0.4202075092667552
22.735595703125 0.41980035336608224
22.88818359375 0.4194723666683179
23.040771484375 0.4191556898566834
23.193359375 0.41879377350052965
23.345947265625 0.41851102634728454
23.49853515625 0.41813780010500096
23.651123046875 0.4177645738627174
23.8037109375 0.4173800377343041
23.956298828125 0.41701812137815036
24.10888671875 0.4167240643387754
24.261474609375 0.4164186974132707
24.4140625 0.41606809094324676
24.566650390625 0.4156609350425738
24.71923828125 0.4153442582309393
24.871826171875 0.41497103198865576
25.0244140625 0.4146543551770212
25.177001953125 0.4143376783653867
25.32958984375 0.41402100155375215
25.482177734375 0.413681704969858
25.634765625 0.41327454906918504
25.787353515625 0.41294656237142074
25.93994140625 0.4126185756736564
26.092529296875 0.4123132087481517
26.2451171875 0.4119399825058681
26.397705078125 0.4116119958081038
26.55029296875 0.4112387695658203
26.702880859375 0.4109334026403155
26.85546875 0.4106393456009406
27.008056640625 0.4103226687893061
27.16064453125 0.4099946820915418
27.313232421875 0.40965538550764763
27.4658203125 0.4093273988098833
27.618408203125 0.4090220318843786
27.77099609375 0.4087166649588739
27.923583984375 0.40846784746401815
28.076171875 0.40813986076625386
28.228759765625 0.4078344938407491
28.38134765625 0.4075065071429848
28.533935546875 0.4072237599897397
28.6865234375 0.40691839306423494
28.839111328125 0.40662433602486003
28.99169921875 0.4063528987577447
29.144287109375 0.4060814614906294
29.296875 0.4057874044512545
29.449462890625 0.4055385869563988
29.60205078125 0.4052219101447643
29.754638671875 0.4049052333331298
29.9072265625 0.40463379606601446
30.059814453125 0.40435104891276935
30.21240234375 0.40409092153178383
30.364990234375 0.4038081743785387
30.517578125 0.403502807453034
30.670166015625 0.4032313701859187
30.82275390625 0.402982552691063
30.975341796875 0.40271111542394766
31.1279296875 0.4024736078152218
31.280517578125 0.4022247903203661
31.43310546875 0.4019646629393806
31.585693359375 0.4017497751029143
31.73828125 0.4015009576080586
31.890869140625 0.4012295203409433
32.04345703125 0.400958083073828
32.196044921875 0.4007205754651021
32.3486328125 0.4004604480841166
32.501220703125 0.4002229404753907
32.65380859375 0.39997412298053503
32.806396484375 0.3997139955995495
32.958984375 0.399510417649213
33.111572265625 0.39928421992661695
33.26416015625 0.39901278265950163
33.416748046875 0.39877527505077576
33.5693359375 0.3985490773281796
33.721923828125 0.39831156971945375
33.87451171875 0.3980853719968577
34.027099609375 0.39781393472974236
34.1796875 0.39755380734875684
34.332275390625 0.39735022939842035
34.48486328125 0.3971240316758243
34.637451171875 0.396909143839358
34.7900390625 0.3966263966861129
34.942626953125 0.39635495941899757
35.09521484375 0.3961174518102717
35.247802734375 0.3959025639738054
35.400390625 0.39567636625120933
35.552978515625 0.39548409818700264
35.70556640625 0.39528052023666616
35.858154296875 0.3950543225140701
36.0107421875 0.3948507445637336
36.163330078125 0.3946358567272673
36.31591796875 0.3943983491185414
36.468505859375 0.3941721513959453
36.62109375 0.39399119321786846
36.773681640625 0.393787615267532
36.92626953125 0.3935953472033253
37.078857421875 0.3933691494807292
37.2314453125 0.3931542616442629
37.384033203125 0.39295068369392644
37.53662109375 0.39276972551584954
37.689208984375 0.39255483767938326
37.841796875 0.3923512597290468
37.994384765625 0.39215899166484014
38.14697265625 0.39195541371450365
38.299560546875 0.39177445553642676
38.4521484375 0.39158218747222007
38.604736328125 0.391355989749624
38.75732421875 0.3911411019131577
38.909912109375 0.390948833848951
39.0625 0.3907565657847444
39.215087890625 0.3905416779482781
39.36767578125 0.3903494098840714
39.520263671875 0.3901345220476051
39.6728515625 0.38994225398339843
39.825439453125 0.3897612958053216
39.97802734375 0.3895690277411149
40.130615234375 0.3893993794491678
40.283203125 0.38924104104335056
40.435791015625 0.3890600828652737
40.58837890625 0.38885650491493723
40.740966796875 0.38869816650912
40.8935546875 0.3885172083310431
41.046142578125 0.38835886992522584
41.19873046875 0.38816660186101914
41.351318359375 0.3879969535690721
41.50390625 0.3878386151632548
41.656494140625 0.38765765698517796
41.80908203125 0.3875106284654905
41.961669921875 0.3873522900596732
42.1142578125 0.38719395165385595
42.266845703125 0.3870243033619089
42.41943359375 0.38688858472835125
42.572021484375 0.38668500677801476
42.724609375 0.3865153584860677
42.877197265625 0.3863570200802504
43.02978515625 0.3861760619021736
43.182373046875 0.3860290333824861
43.3349609375 0.38583676531827943
43.487548828125 0.3856784269124622
43.64013671875 0.3855200885066449
43.792724609375 0.3853617501008276
43.9453125 0.3852147215811402
44.097900390625 0.3850111436308037
44.25048828125 0.38484149533885664
44.403076171875 0.384705776705299
44.5556640625 0.3845135086410923
44.708251953125 0.3843212405768856
44.86083984375 0.38412897251267897
45.013427734375 0.38397063410686166
45.166015625 0.3838236055871742
45.318603515625 0.38368788695361655
45.47119140625 0.3835069287755397
45.623779296875 0.3833372804835926
45.7763671875 0.38319025196390516
45.928955078125 0.3830545333303475
46.08154296875 0.38288488503840046
46.234130859375 0.382737856518713
46.38671875 0.3825342785683765
46.539306640625 0.38239855993481886
46.69189453125 0.3822628413012612
46.844482421875 0.3820592633509247
46.9970703125 0.3818783051728479
47.149658203125 0.3817312766531604
47.30224609375 0.3815729382473431
47.454833984375 0.38142590972765567
47.607421875 0.3812675713218384
47.760009765625 0.38110923291602117
47.91259765625 0.38093958462407407
48.065185546875 0.3808038659905164
48.2177734375 0.38064552758469916
48.370361328125 0.3804871891788819
48.52294921875 0.38032885077306466
48.675537109375 0.380193132139507
48.828125 0.3800234838475599
48.980712890625 0.37985383555561286
49.13330078125 0.3797181169220552
49.285888671875 0.37958239828849755
49.4384765625 0.3794692994271995
49.591064453125 0.3793335807936419
49.74365234375 0.3791752423878246
49.896240234375 0.37900559409587753
50.048828125 0.3788585655761901
50.201416015625 0.3787341568287622
50.35400390625 0.37860974808133435
50.506591796875 0.3784740294477767
50.6591796875 0.3783496207003489
50.811767578125 0.37820259218066143
50.96435546875 0.3780555636609739
51.116943359375 0.37791984502741627
51.26953125 0.3777501967354692
51.422119140625 0.37760316821578177
51.57470703125 0.3774561396960943
51.727294921875 0.37729780129027707
51.8798828125 0.3771620826567194
52.032470703125 0.37703767390929155
52.18505859375 0.3768680256173445
52.337646484375 0.376720997097657
52.490234375 0.3765852784640994
52.642822265625 0.3764269400582821
52.79541015625 0.3763025313108543
52.947998046875 0.3761668126772966
53.1005859375 0.3760084742714793
53.253173828125 0.37585013586566207
53.40576171875 0.3757031073459746
53.558349609375 0.37555607882628717
53.7109375 0.3754203601927295
53.863525390625 0.37529595144530165
54.01611328125 0.3751376130394844
54.168701171875 0.37500189440592674
54.3212890625 0.3748661757723691
54.473876953125 0.37469652748042204
54.62646484375 0.3745721187329942
54.779052734375 0.3744250902133067
54.931640625 0.37432330123813845
55.084228515625 0.3741536529461914
55.23681640625 0.37401793431263375
55.389404296875 0.3738822156790761
55.5419921875 0.37374649704551843
55.694580078125 0.3736107784119608
55.84716796875 0.37348636966453297
55.999755859375 0.3733619609171051
56.15234375 0.37320362251128786
56.304931640625 0.3730679038777302
56.45751953125 0.37296611490256193
56.610107421875 0.37284170615513407
56.7626953125 0.3727059875215764
56.915283203125 0.3725928886602784
57.06787109375 0.37246847991285054
57.220458984375 0.3723214513931631
57.373046875 0.3721970426457352
57.525634765625 0.37207263389830736
57.67822265625 0.37193691526474976
57.830810546875 0.3718011966311921
57.9833984375 0.37169940765602383
58.135986328125 0.3715523791363364
58.28857421875 0.3714279703889085
58.441162109375 0.3713035616414807
58.59375 0.37116784300792305
58.746337890625 0.3710321243743654
58.89892578125 0.37089640574080773
59.051513671875 0.3707606871072501
59.2041015625 0.3706249684736924
59.356689453125 0.37047793995400496
59.50927734375 0.3703761509788367
59.661865234375 0.3702630521175387
59.814453125 0.370127333483981
59.967041015625 0.37001423462268296
60.11962890625 0.3698785159891253
60.272216796875 0.36974279735556764
60.4248046875 0.36961838860813984
60.577392578125 0.3694713600884524
60.72998046875 0.3693356414548947
60.882568359375 0.36919992282133707
61.03515625 0.369086823960039
61.187744140625 0.36895110532648134
61.34033203125 0.3688040768067939
61.492919921875 0.36867966805936603
61.6455078125 0.368566569198068
61.798095703125 0.36843085056451036
61.95068359375 0.3682951319309527
62.103271484375 0.36815941329739504
62.255859375 0.3680236946638374
62.408447265625 0.36787666614414993
62.56103515625 0.36776356728285187
62.713623046875 0.3676278486492942
62.8662109375 0.3675034399018664
63.018798828125 0.36735641138217895
63.17138671875 0.3672320026347511
63.323974609375 0.36709628400119343
63.4765625 0.366949255481506
63.629150390625 0.3667796071895589
63.78173828125 0.3666212687837416
63.934326171875 0.36648555015018397
64.0869140625 0.3663498315166263
64.239501953125 0.36621411288306865
64.39208984375 0.3660670843633812
64.544677734375 0.36594267561595334
64.697265625 0.3657730273240063
64.849853515625 0.36562599880431884
65.00244140625 0.3654902801707612
65.155029296875 0.36532063187881414
65.3076171875 0.3651736033591267
65.460205078125 0.3650491946116988
65.61279296875 0.3648908562058816
65.765380859375 0.36473251780006427
65.91796875 0.364574179394247
66.070556640625 0.3644158409884298
66.22314453125 0.3642914322410019
66.375732421875 0.36416702349357405
66.5283203125 0.3640313048600164
66.680908203125 0.36389558622645873
66.83349609375 0.3637711774790309
66.986083984375 0.3636241489593435
67.138671875 0.3634997402119156
67.291259765625 0.36336402157835795
67.44384765625 0.3632396128309301
67.596435546875 0.36310389419737243
67.7490234375 0.362956865677685
67.901611328125 0.36279852727186773
68.05419921875 0.36267411852443987
68.206787109375 0.3625383998908822
68.359375 0.36238006148506496
68.511962890625 0.3622556527376371
68.66455078125 0.36207469455956026
68.817138671875 0.3619389759260026
68.9697265625 0.36180325729244495
69.122314453125 0.3616901584311469
69.27490234375 0.3615431299114594
69.427490234375 0.361396101391772
69.580078125 0.3612490728720845
69.732666015625 0.3610794245801374
69.88525390625 0.3609097762881904
70.037841796875 0.3607740576546327
70.1904296875 0.36062702913494527
70.343017578125 0.3604913105013876
70.49560546875 0.36036690175395975
70.648193359375 0.3602311831204021
70.80078125 0.36009546448684443
70.953369140625 0.35995974585328677
71.10595703125 0.3598127173335993
71.258544921875 0.3596317591555225
71.4111328125 0.3594960405219648
71.563720703125 0.35934901200227737
71.71630859375 0.3592132933687197
71.868896484375 0.35906626484903226
72.021484375 0.3589192363293448
72.174072265625 0.3587608979235275
72.32666015625 0.35860255951771025
72.479248046875 0.3584781507702824
72.6318359375 0.3583424321367248
72.784423828125 0.3581727838447777
72.93701171875 0.35802575532509023
73.089599609375 0.357867416919273
73.2421875 0.35770907851345574
73.394775390625 0.35755074010763843
73.54736328125 0.357403711587951
73.699951171875 0.35724537318213373
73.8525390625 0.3570983446624463
74.005126953125 0.3569286963704992
74.15771484375 0.3567816678508117
74.310302734375 0.3566233294449945
74.462890625 0.3564989206975666
74.615478515625 0.3562953427472301
74.76806640625 0.3561256944552831
74.920654296875 0.35595604616333604
75.0732421875 0.35578639787138894
75.225830078125 0.3556280594655717
75.37841796875 0.35546972105975444
75.531005859375 0.35525483322328816
75.68359375 0.3551078047036007
75.836181640625 0.3549381564116536
75.98876953125 0.35476850811970656
76.141357421875 0.35459885982775946
76.2939453125 0.3544292115358124
76.446533203125 0.3542482533577355
76.59912109375 0.3540672951796587
76.751708984375 0.3538976468877116
76.904296875 0.35371668870963474
77.056884765625 0.35353573053155785
77.20947265625 0.3533660822396108
77.362060546875 0.35320774383379355
77.5146484375 0.35303809554184645
77.667236328125 0.3528797571360292
77.81982421875 0.35271010884408216
77.972412109375 0.35254046055213506
78.125 0.352370812260188
78.277587890625 0.3522011639682409
78.43017578125 0.35199758601790443
78.582763671875 0.3518279377259574
78.7353515625 0.3516243597756209
78.887939453125 0.35145471148367385
79.04052734375 0.3512285137610778
79.193115234375 0.35108148524139027
79.345703125 0.3509005270633134
79.498291015625 0.35073087877136633
79.65087890625 0.35050468104877025
79.803466796875 0.3502784833261742
79.9560546875 0.3500975251480973
80.108642578125 0.34991656697002044
80.26123046875 0.34970167913355416
80.413818359375 0.34949810118321767
80.56640625 0.3493284528912706
80.718994140625 0.34914749471319373
80.87158203125 0.34896653653511683
81.024169921875 0.34878557835704
81.1767578125 0.34853676086218427
81.329345703125 0.348321873025718
81.48193359375 0.3481182950753815
81.634521484375 0.3478807874666556
81.787109375 0.34767720951631914
81.939697265625 0.34748494145211245
82.09228515625 0.3472361239572568
82.244873046875 0.34698730646240106
82.3974609375 0.3467497988536752
82.550048828125 0.3465688406755983
82.70263671875 0.3463200231807426
82.855224609375 0.34610513534427634
83.0078125 0.3458563178494206
83.160400390625 0.34559619046843515
83.31298828125 0.345369992745839
83.465576171875 0.34512117525098335
83.6181640625 0.3448610478699978
83.770751953125 0.34464616003353155
83.92333984375 0.3443973425386759
84.075927734375 0.34413721515769036
84.228515625 0.34389970754896443
84.381103515625 0.34363958016797896
84.53369140625 0.3434133824453829
84.686279296875 0.34315325506439737
84.8388671875 0.34288181779728205
84.991455078125 0.34262169041629653
85.14404296875 0.3423389432630514
85.296630859375 0.3420448862236765
85.44921875 0.3417621390704314
85.601806640625 0.3414907018033161
85.75439453125 0.3412531941945902
85.906982421875 0.3409817569274749
86.0595703125 0.34065377022971055
86.212158203125 0.34034840330420585
86.36474609375 0.34007696603709053
86.517333984375 0.3397829089977156
86.669921875 0.3394323025276917
86.822509765625 0.3391495553744466
86.97509765625 0.3388441884489419
87.127685546875 0.3385388215234371
87.2802734375 0.3382447644840622
87.432861328125 0.3379280876724277
87.58544921875 0.33750962188562494
87.738037109375 0.33713639564334136
87.890625 0.3367857891733174
88.043212890625 0.3363899431587743
88.19580078125 0.33601671691649077
88.348388671875 0.3356887302187264
88.5009765625 0.33529288420418324
88.653564453125 0.3348291788728613
88.80615234375 0.3344107130860585
88.958740234375 0.33401486707151534
89.111328125 0.33353985185406354
89.263916015625 0.3331779354979098
89.41650390625 0.33281601914175607
89.569091796875 0.3323862434688235
89.7216796875 0.33193384802363135
89.874267578125 0.3315380020090882
90.02685546875 0.3311195362222854
90.179443359375 0.3305766616880548
90.33203125 0.33002247726769435
90.484619140625 0.3296492510254108
90.63720703125 0.3291516160356994
90.789794921875 0.3284956426401708
90.9423828125 0.32791883844755076
91.094970703125 0.32735334414106054
91.24755859375 0.3267991597207001
91.400146484375 0.3261431863251714
91.552734375 0.3254872129296428
91.705322265625 0.32483123953411414
91.85791015625 0.32405085739115763
92.010498046875 0.32344012354014817
92.1630859375 0.32268236116945126
92.315673828125 0.3219924581155332
92.46826171875 0.3212799352893555
92.620849609375 0.32059003223543747
92.7734375 0.3197870303202213
92.926025390625 0.318995338291135
93.07861328125 0.31810185728688045
93.231201171875 0.3171405169658471
93.3837890625 0.31604345801125605
93.536376953125 0.31487853973988617
93.68896484375 0.31377017089916537
93.841552734375 0.312865380008781
93.994140625 0.3115873628761131
94.146728515625 0.31045637426313266
94.29931640625 0.309336695536282
94.451904296875 0.3078777202255372
94.6044921875 0.3063508855980136
94.757080078125 0.3047788114259708
94.90966796875 0.30308232850650013
95.062255859375 0.3010352391170055
95.21484375 0.2996101934646502
95.367431640625 0.2978684710006603
95.52001953125 0.29583269149729546
95.672607421875 0.29397787017200755
95.8251953125 0.29227007736640703
95.977783203125 0.2904039461549893
96.13037109375 0.28813065904289864
96.282958984375 0.28571034341112045
96.435546875 0.28344836618515956
96.588134765625 0.28060958476657866
96.74072265625 0.2781553394764111
96.893310546875 0.27544096680525804
97.0458984375 0.27297541162896066
97.198486328125 0.2703628279329758
97.35107421875 0.26745618719761605
97.503662109375 0.26414239056158334
97.65625 0.26100955210362753
97.808837890625 0.2581142212543976
97.96142578125 0.2549248333657927
98.114013671875 0.2512943599181255
98.2666015625 0.2475847172675496
98.419189453125 0.24334350996887294
98.57177734375 0.23915885210084528
98.724365234375 0.23444262958471682
98.876953125 0.2291043633314491
99.029541015625 0.22347204003880647
99.18212890625 0.21750042016226973
99.334716796875 0.21127998279087726
99.4873046875 0.2027749484212643
99.639892578125 0.19399847678453605
99.79248046875 0.17866227119252118
99.945068359375 0.151891770723274


==> index_batch_10000.txt <==
0.0 0.4422504773337441
0.152587890625 0.4296060246406227
0.30517578125 0.4277625132014646
0.457763671875 0.4263713972074986
0.6103515625 0.4255910150645421
0.762939453125 0.4247653933770664
0.91552734375 0.42406418043701855
1.068115234375 0.4235326157889177
1.220703125 0.4229784313685573
1.373291015625 0.4224581766065863
1.52587890625 0.42203971081978353
1.678466796875 0.42159862526072117
1.8310546875 0.42115753970165876
1.983642578125 0.42081824311776467
2.13623046875 0.42046763664774073
2.288818359375 0.4201961993806254
2.44140625 0.41987952256899086
2.593994140625 0.41955153587122657
2.74658203125 0.41926878871798146
2.899169921875 0.41899735145086614
3.0517578125 0.4187598438421402
3.204345703125 0.41854495600567393
3.35693359375 0.41833006816920765
3.509521484375 0.41805863090209233
3.662109375 0.41784374306562605
3.814697265625 0.4176514750014194
3.96728515625 0.4174252772788233
4.119873046875 0.41723300921461665
4.2724609375 0.41704074115040995
4.425048828125 0.41685978297233306
4.57763671875 0.416690134680386
4.730224609375 0.41652048638843897
4.8828125 0.4163169084381025
5.035400390625 0.4161472601461554
5.18798828125 0.41597761185420834
5.340576171875 0.41580796356226124
5.4931640625 0.4156609350425738
5.645751953125 0.41551390652288633
5.79833984375 0.4153668780031989
5.950927734375 0.4152198494835114
6.103515625 0.4150502011915644
6.256103515625 0.41490317267187693
6.40869140625 0.4147561441521894
6.561279296875 0.4146204255186318
6.7138671875 0.4144620871128145
6.866455078125 0.41432636847925686
7.01904296875 0.4141567201873098
7.171630859375 0.41402100155375215
7.32421875 0.4138965928063243
7.476806640625 0.4137834939450263
7.62939453125 0.413681704969858
7.781982421875 0.41356860610856
7.9345703125 0.4134781270195215
8.087158203125 0.4133537182720937
8.23974609375 0.41321799963853606
8.392333984375 0.4130935908911082
8.544921875 0.4129918019159399
8.697509765625 0.4129013228269015
8.85009765625 0.4127882239656035
9.002685546875 0.41267512510430543
9.1552734375 0.41256202624300736
9.307861328125 0.41244892738170935
9.46044921875 0.4123358285204113
9.613037109375 0.41223403954524307
9.765625 0.4121322505700748
9.918212890625 0.4120417714810364
10.07080078125 0.4119286726197383
10.223388671875 0.4118381935306999
10.3759765625 0.4117250946694018
10.528564453125 0.4115893760358442
10.68115234375 0.41148758706067595
10.833740234375 0.4113744881993779
10.986328125 0.4112613893380799
11.138916015625 0.41117091024904145
11.29150390625 0.4110691212738732
11.444091796875 0.41097864218483476
11.5966796875 0.41088816309579634
11.749267578125 0.41079768400675787
11.90185546875 0.41069589503158965
12.054443359375 0.41060541594255123
12.20703125 0.41052624673964255
12.359619140625 0.41042445776447434
12.51220703125 0.4103339786754359
12.664794921875 0.41023218970026765
12.8173828125 0.4101417106112292
12.969970703125 0.4100738512944504
13.12255859375 0.4099946820915418
13.275146484375 0.40990420300250335
13.427734375 0.4098024140273351
13.580322265625 0.40971193493829666
13.73291015625 0.40962145584925824
13.885498046875 0.40953097676021977
14.0380859375 0.40942918778505155
14.190673828125 0.4093500185821429
14.34326171875 0.40925953949310445
14.495849609375 0.40916906040406603
14.6484375 0.4090898912011574
14.801025390625 0.408999412112119
14.95361328125 0.40893155279534016
15.106201171875 0.4088297638201719
15.2587890625 0.40875059461726326
15.411376953125 0.40868273530048443
15.56396484375 0.408592256211446
15.716552734375 0.4084904672362778
15.869140625 0.40842260791949897
16.021728515625 0.4083434387165903
16.17431640625 0.40826426951368167
16.326904296875 0.40817379042464325
16.4794921875 0.4081059311078644
16.632080078125 0.4080267619049558
16.78466796875 0.40794759270204717
16.937255859375 0.40785711361300875
17.08984375 0.4077892542962299
17.242431640625 0.40769877520719144
17.39501953125 0.407608296118153
17.547607421875 0.4075291269152444
17.7001953125 0.40746126759846557
17.852783203125 0.40737078850942715
18.00537109375 0.4073142390787781
18.157958984375 0.4072350698758695
18.310546875 0.40716721055909066
18.463134765625 0.40708804135618204
18.61572265625 0.4070201820394032
18.768310546875 0.4069410128364946
18.9208984375 0.40688446340584555
19.073486328125 0.4067939843168071
19.22607421875 0.40671481511389845
19.378662109375 0.40663564591098983
19.53125 0.4065790964803408
19.683837890625 0.40649992727743217
19.83642578125 0.40644337784678314
19.989013671875 0.4063642086438745
20.1416015625 0.4062850394409659
20.294189453125 0.40621718012418706
20.44677734375 0.40614932080740823
20.599365234375 0.4060701516044996
20.751953125 0.4060022922877208
20.904541015625 0.40592312308481215
21.05712890625 0.4058552637680333
21.209716796875 0.4057987143373843
21.3623046875 0.40571954513447567
21.514892578125 0.40564037593156704
21.66748046875 0.4055612067286584
21.820068359375 0.4054933474118796
21.97265625 0.40541417820897097
22.125244140625 0.40534631889219214
22.27783203125 0.4052784595754133
22.430419921875 0.4052106002586345
22.5830078125 0.40515405082798545
22.735595703125 0.4050748816250768
22.88818359375 0.405007022308298
23.040771484375 0.40493916299151916
23.193359375 0.40487130367474033
23.345947265625 0.4048034443579615
23.49853515625 0.4047468949273125
23.651123046875 0.4046903454966635
23.8037109375 0.40462248617988467
23.956298828125 0.40456593674923563
24.10888671875 0.404486767546327
24.261474609375 0.4044189082295482
24.4140625 0.40436235879889915
24.566650390625 0.4042831895959905
24.71923828125 0.4042266401653415
24.871826171875 0.40415878084856266
25.0244140625 0.40407961164565404
25.177001953125 0.4040117523288752
25.32958984375 0.4039552028982262
25.482177734375 0.40388734358144734
25.634765625 0.4038194842646685
25.787353515625 0.40377424472014933
25.93994140625 0.4037063854033705
26.092529296875 0.4036385260865917
26.2451171875 0.40357066676981285
26.397705078125 0.403502807453034
26.55029296875 0.4034236382501254
26.702880859375 0.40337839870560616
26.85546875 0.40328791961656774
27.008056640625 0.4032426800720485
27.16064453125 0.40317482075526967
27.313232421875 0.40311827132462064
27.4658203125 0.4030617218939716
27.618408203125 0.4030051724633226
27.77099609375 0.4029373131465438
27.923583984375 0.40286945382976497
28.076171875 0.40281290439911593
28.228759765625 0.4027450450823371
28.38134765625 0.4026771857655583
28.533935546875 0.40263194622103904
28.6865234375 0.40257539679039006
28.839111328125 0.4025301572458708
28.99169921875 0.4024509880429622
29.144287109375 0.40239443861231317
29.296875 0.40232657929553434
29.449462890625 0.4022587199787555
29.60205078125 0.4022021705481065
29.754638671875 0.4021569310035873
29.9072265625 0.40208907168680846
30.059814453125 0.40202121237002963
30.21240234375 0.4019646629393806
30.364990234375 0.4018968036226018
30.517578125 0.40184025419195274
30.670166015625 0.4017837047613037
30.82275390625 0.4017045355583951
30.975341796875 0.40163667624161625
31.1279296875 0.4015801268109672
31.280517578125 0.40153488726644804
31.43310546875 0.4014670279496692
31.585693359375 0.4013991686328904
31.73828125 0.40134261920224135
31.890869140625 0.4012860697715923
32.04345703125 0.4012295203409433
32.196044921875 0.4011729709102943
32.3486328125 0.4011051115935155
32.501220703125 0.40104856216286644
32.65380859375 0.4009920127322174
32.806396484375 0.4009241534154386
32.958984375 0.40087891387091934
33.111572265625 0.40082236444027036
33.26416015625 0.40076581500962133
33.416748046875 0.4006979556928425
33.5693359375 0.40063009637606367
33.721923828125 0.40057354694541464
33.87451171875 0.4005169975147656
34.027099609375 0.4004717579702464
34.1796875 0.4004152085395974
34.332275390625 0.40034734922281856
34.48486328125 0.4002907997921695
34.637451171875 0.4002342503615205
34.7900390625 0.40016639104474166
34.942626953125 0.4001098416140927
35.09521484375 0.40004198229731386
35.247802734375 0.3999967427527946
35.400390625 0.3999401933221456
35.552978515625 0.39987233400536676
35.70556640625 0.39980447468858793
35.858154296875 0.3997479252579389
36.0107421875 0.3996913758272899
36.163330078125 0.3996235165105111
36.31591796875 0.39956696707986206
36.468505859375 0.399510417649213
36.62109375 0.3994425583324342
36.773681640625 0.39938600890178516
36.92626953125 0.39930683969887654
37.078857421875 0.3992389803820977
37.2314453125 0.3991824309514487
37.384033203125 0.3991258815207997
37.53662109375 0.39908064197628046
37.689208984375 0.39901278265950163
37.841796875 0.3989562332288526
37.994384765625 0.39888837391207377
38.14697265625 0.39882051459529494
38.299560546875 0.3987639651646459
38.4521484375 0.39870741573399693
38.604736328125 0.3986395564172181
38.75732421875 0.39858300698656907
38.909912109375 0.39852645755592003
39.0625 0.398469908125271
39.215087890625 0.39840204880849217
39.36767578125 0.39834549937784314
39.520263671875 0.39827764006106436
39.6728515625 0.39822109063041533
39.825439453125 0.3981645411997663
39.97802734375 0.39809668188298747
40.130615234375 0.39804013245233844
40.283203125 0.3979722731355596
40.435791015625 0.3979044138187808
40.58837890625 0.39784786438813174
40.740966796875 0.39779131495748277
40.8935546875 0.39772345564070394
41.046142578125 0.3976669062100549
41.19873046875 0.39761035677940587
41.351318359375 0.39754249746262704
41.50390625 0.3974746381458482
41.656494140625 0.3974180887151992
41.80908203125 0.3973615392845502
41.961669921875 0.39730498985390117
42.1142578125 0.39723713053712234
42.266845703125 0.3971805811064733
42.41943359375 0.3971240316758243
42.572021484375 0.39705617235904545
42.724609375 0.3969996229283964
42.877197265625 0.3969317636116176
43.02978515625 0.39685259440870896
43.182373046875 0.39678473509193013
43.3349609375 0.39672818566128115
43.487548828125 0.3966603263445023
43.64013671875 0.3965924670277235
43.792724609375 0.3965132978248148
43.9453125 0.39644543850803604
44.097900390625 0.3963775791912572
44.25048828125 0.3963210297606082
44.403076171875 0.39625317044382935
44.5556640625 0.3961966210131803
44.708251953125 0.3961287616964015
44.86083984375 0.39607221226575245
45.013427734375 0.3960043529489736
45.166015625 0.3959364936321948
45.318603515625 0.39586863431541597
45.47119140625 0.39580077499863714
45.623779296875 0.39574422556798816
45.7763671875 0.39568767613733913
45.928955078125 0.3956311267066901
46.08154296875 0.39556326738991127
46.234130859375 0.39550671795926223
46.38671875 0.3954275487563536
46.539306640625 0.3953709993257046
46.69189453125 0.39530314000892575
46.844482421875 0.3952465905782767
46.9970703125 0.39517873126149794
47.149658203125 0.3951221818308489
47.30224609375 0.3950543225140701
47.454833984375 0.39499777308342104
47.607421875 0.394941223652772
47.760009765625 0.394884674222123
47.91259765625 0.39481681490534415
48.065185546875 0.39476026547469517
48.2177734375 0.39469240615791634
48.370361328125 0.3946358567272673
48.52294921875 0.3945679974104885
48.675537109375 0.39450013809370965
48.828125 0.3944435886630606
48.980712890625 0.3943870392324116
49.13330078125 0.39431917991563276
49.285888671875 0.3942626304849838
49.4384765625 0.3941834612820751
49.591064453125 0.3941269118514261
49.74365234375 0.3940590525346473
49.896240234375 0.39400250310399826
50.048828125 0.39393464378721943
50.201416015625 0.3938554745843108
50.35400390625 0.39379892515366177
50.506591796875 0.39373106583688294
50.6591796875 0.3936632065201041
50.811767578125 0.3935953472033253
50.96435546875 0.39352748788654646
51.116943359375 0.3934596285697676
51.26953125 0.3934030791391186
51.422119140625 0.39332390993620997
51.57470703125 0.39326736050556094
51.727294921875 0.39321081107491196
51.8798828125 0.3931316418720033
52.032470703125 0.39306378255522445
52.18505859375 0.3929959232384457
52.337646484375 0.39293937380779664
52.490234375 0.3928715144910178
52.642822265625 0.392803655174239
52.79541015625 0.39274710574358995
52.947998046875 0.3926792464268111
53.1005859375 0.3926000772239025
53.253173828125 0.39255483767938326
53.40576171875 0.39247566847647464
53.558349609375 0.3924191190458256
53.7109375 0.3923512597290468
53.863525390625 0.3922947102983978
54.01611328125 0.39222685098161897
54.168701171875 0.39218161143709973
54.3212890625 0.3921137521203209
54.473876953125 0.3920458928035421
54.62646484375 0.39198934337289304
54.779052734375 0.391932793942244
54.931640625 0.3918649346254652
55.084228515625 0.39178576542255655
55.23681640625 0.3917179061057777
55.389404296875 0.3916387369028691
55.5419921875 0.39157087758609027
55.694580078125 0.39149170838318165
55.84716796875 0.391412539180273
55.999755859375 0.391355989749624
56.15234375 0.39128813043284516
56.304931640625 0.39122027111606633
56.45751953125 0.39116372168541735
56.610107421875 0.3910958623686385
56.7626953125 0.3910280030518597
56.915283203125 0.39097145362121066
57.06787109375 0.39090359430443183
57.220458984375 0.390835734987653
57.373046875 0.39077918555700397
57.525634765625 0.39070001635409535
57.67822265625 0.3906321570373165
57.830810546875 0.3905642977205377
57.9833984375 0.39049643840375886
58.135986328125 0.39041726920085024
58.28857421875 0.3903494098840714
58.441162109375 0.3902702406811628
58.59375 0.39020238136438395
58.746337890625 0.3901345220476051
58.89892578125 0.3900553528446965
59.051513671875 0.3899874935279177
59.2041015625 0.38991963421113884
59.356689453125 0.3898630847804898
59.50927734375 0.3897839155775812
59.661865234375 0.38971605626080236
59.814453125 0.38963688705789373
59.967041015625 0.3895577178549851
60.11962890625 0.3894898585382063
60.272216796875 0.38942199922142745
60.4248046875 0.3893541399046486
60.577392578125 0.38927497070174
60.72998046875 0.3891958014988314
60.882568359375 0.38912794218205254
61.03515625 0.3890600828652737
61.187744140625 0.3889922235484949
61.34033203125 0.3889017444594564
61.492919921875 0.3888225752565478
61.6455078125 0.38874340605363916
61.798095703125 0.38866423685073054
61.95068359375 0.3885850676478219
62.103271484375 0.3885285182171729
62.255859375 0.38844934901426426
62.408447265625 0.38835886992522584
62.56103515625 0.3883023204945768
62.713623046875 0.388234461177798
62.8662109375 0.38816660186101914
63.018798828125 0.3880874326581105
63.17138671875 0.3880195733413317
63.323974609375 0.38794040413842307
63.4765625 0.38787254482164424
63.629150390625 0.3877933756187356
63.78173828125 0.3877368261880866
63.934326171875 0.38766896687130775
64.0869140625 0.38757848778226933
64.239501953125 0.38748800869323086
64.39208984375 0.387420149376452
64.544677734375 0.3873409801735434
64.697265625 0.3872618109706348
64.849853515625 0.38718264176772615
65.00244140625 0.3871147824509473
65.155029296875 0.3870356132480387
65.3076171875 0.3869564440451301
65.460205078125 0.38687727484222145
65.61279296875 0.3867754858670532
65.765380859375 0.38670762655027435
65.91796875 0.38662845734736573
66.070556640625 0.3865379782583273
66.22314453125 0.3864588090554187
66.375732421875 0.3863683299663802
66.5283203125 0.3862891607634716
66.680908203125 0.38620999156056296
66.83349609375 0.38614213224378413
66.986083984375 0.3860629630408755
67.138671875 0.3859837938379669
67.291259765625 0.38590462463505826
67.44384765625 0.38582545543214963
67.596435546875 0.38573497634311116
67.7490234375 0.38565580714020253
67.901611328125 0.3855653280511641
68.05419921875 0.3854748489621257
68.206787109375 0.38540698964534686
68.359375 0.38532782044243824
68.511962890625 0.3852486512395296
68.66455078125 0.38516948203662094
68.817138671875 0.3850790029475825
68.9697265625 0.3849772139724143
69.122314453125 0.3848980447695057
69.27490234375 0.3848075656804672
69.427490234375 0.38475101624981817
69.580078125 0.38467184704690954
69.732666015625 0.3845926778440009
69.88525390625 0.3845021987549625
70.037841796875 0.3844004097797942
70.1904296875 0.3843099306907558
70.343017578125 0.3842081417155876
70.49560546875 0.3841176626265491
70.648193359375 0.3840271835375107
70.80078125 0.3839253945623425
70.953369140625 0.383834915473304
71.10595703125 0.3837444363842656
71.258544921875 0.38364264740909737
71.4111328125 0.3835521683200589
71.563720703125 0.3834616892310205
71.71630859375 0.38337121014198206
71.868896484375 0.38329204093907343
72.021484375 0.38319025196390516
72.174072265625 0.38307715310260715
72.32666015625 0.3829866740135687
72.479248046875 0.38290750481066005
72.6318359375 0.38281702572162163
72.784423828125 0.3827265466325832
72.93701171875 0.38260213788515535
73.089599609375 0.3825116587961169
73.2421875 0.38242117970707845
73.394775390625 0.38230808084578044
73.54736328125 0.382217601756742
73.699951171875 0.38211581278157375
73.8525390625 0.38201402380640553
74.005126953125 0.38191223483123726
74.15771484375 0.38182175574219884
74.310302734375 0.3817312766531604
74.462890625 0.38164079756412195
74.615478515625 0.38152769870282394
74.76806640625 0.38143721961378546
74.920654296875 0.38132412075248745
75.0732421875 0.3812110218911894
75.225830078125 0.38110923291602117
75.37841796875 0.3810187538269827
75.531005859375 0.3809056549656847
75.68359375 0.3807925561043866
75.836181640625 0.3806907671292184
75.98876953125 0.38058897815405013
76.141357421875 0.3804758792927521
76.2939453125 0.38037409031758385
76.446533203125 0.38027230134241563
76.59912109375 0.38017051236724736
76.751708984375 0.38004610361981955
76.904296875 0.3799330047585215
77.056884765625 0.3798199058972234
77.20947265625 0.3796954971497956
77.362060546875 0.37954846863010816
77.5146484375 0.3794353697688101
77.667236328125 0.37931096102138223
77.81982421875 0.3791978621600842
77.972412109375 0.37908476329878615
78.125 0.3789716644374881
78.277587890625 0.37883594580393043
78.43017578125 0.3787115370565026
78.582763671875 0.37860974808133435
78.7353515625 0.3784740294477767
78.887939453125 0.3783496207003489
79.04052734375 0.378225211952921
79.193115234375 0.37807818343323357
79.345703125 0.3779537746858057
79.498291015625 0.37782936593837785
79.65087890625 0.37770495719095
79.803466796875 0.3775805484435222
79.9560546875 0.3774448298099645
80.108642578125 0.37735435072092605
80.26123046875 0.37722994197349824
80.413818359375 0.3770942233399406
80.56640625 0.37694719482025313
80.718994140625 0.37683409595895506
80.87158203125 0.3766870674392676
81.024169921875 0.37655134880570995
81.1767578125 0.3764269400582821
81.329345703125 0.37625729176633504
81.48193359375 0.3761215731327774
81.634521484375 0.37598585449921973
81.787109375 0.3758388259795323
81.939697265625 0.3756917974598448
82.09228515625 0.37555607882628717
82.244873046875 0.3753864305343401
82.3974609375 0.37525071190078246
82.550048828125 0.37508106360883536
82.70263671875 0.3749340350891479
82.855224609375 0.37477569668333066
83.0078125 0.3746173582775134
83.160400390625 0.3744477099855663
83.31298828125 0.37428937157974906
83.465576171875 0.3741536529461914
83.6181640625 0.37400662442650395
83.770751953125 0.37381435636229726
83.92333984375 0.37365601795648
84.075927734375 0.37349767955066276
84.228515625 0.3733054114864561
84.381103515625 0.37313576319450903
84.53369140625 0.3729774247886917
84.686279296875 0.3727964666106149
84.8388671875 0.37264943809092743
84.991455078125 0.37245717002672074
85.14404296875 0.37225359207638425
85.296630859375 0.37207263389830736
85.44921875 0.3719029856063603
85.601806640625 0.3717220274282834
85.75439453125 0.37156368902246617
85.906982421875 0.3714053506166489
86.0595703125 0.37121308255244223
86.212158203125 0.3710321243743654
86.36474609375 0.3708624760824183
86.517333984375 0.37067020801821166
86.669921875 0.37048924984013476
86.822509765625 0.3703309114343175
86.97509765625 0.3700934038255916
87.127685546875 0.36991244564751474
87.2802734375 0.36972017758330805
87.432861328125 0.3695392194052312
87.58544921875 0.3693356414548947
87.738037109375 0.36912075361842844
87.890625 0.3688945558958323
88.043212890625 0.36865704828710644
88.19580078125 0.36846478022289975
88.348388671875 0.36824989238643346
88.5009765625 0.3680350045499672
88.653564453125 0.3678088068273711
88.80615234375 0.367582609104775
88.958740234375 0.36736772126830874
89.111328125 0.36717545320410205
89.263916015625 0.3669379455953762
89.41650390625 0.36667781821439066
89.569091796875 0.3664516204917946
89.7216796875 0.3661575634524196
89.874267578125 0.36590874595756395
90.02685546875 0.3656712383488381
90.179443359375 0.36542242085398235
90.33203125 0.36513967370073724
90.484619140625 0.36485692654749213
90.63720703125 0.3645967991665066
90.789794921875 0.3643140520132615
90.9423828125 0.3640426147461462
91.094970703125 0.3637372478206415
91.24755859375 0.3634884303257858
91.400146484375 0.36319437328641085
91.552734375 0.36290031624703595
91.705322265625 0.36257232954927165
91.85791015625 0.36228958239602654
92.010498046875 0.3619389759260026
92.1630859375 0.36159967934210846
92.315673828125 0.3612830025304739
92.46826171875 0.3609776356049692
92.620849609375 0.3606044093626857
92.7734375 0.36024249300653194
92.926025390625 0.359891886536508
93.07861328125 0.35957520972487345
93.231201171875 0.3591341241658111
93.3837890625 0.3587495880373977
93.536376953125 0.3583650519089844
93.68896484375 0.3580483750973498
93.841552734375 0.35762990931054706
93.994140625 0.3571775138653549
94.146728515625 0.35674773819242234
94.29931640625 0.35625010320271094
94.451904296875 0.35576377809912935
94.6044921875 0.3553113826539372
94.757080078125 0.35476850811970656
94.90966796875 0.3542369434716057
95.062255859375 0.3536601392789857
95.21484375 0.3531059548586253
95.367431640625 0.35252915066600526
95.52001953125 0.35197496624564484
95.672607421875 0.3512963730778566
95.8251953125 0.350753498543626
95.977783203125 0.35010883503422713
96.13037109375 0.34944155175256864
96.282958984375 0.34874033881252076
96.435546875 0.347914717125045
96.588134765625 0.347224814071127
96.74072265625 0.34642181215591084
96.893310546875 0.3455622608100457
97.0458984375 0.34462354026127195
97.198486328125 0.34363958016797896
97.35107421875 0.3424972816688687
97.503662109375 0.3412871238529796
97.65625 0.3400204166064415
97.808837890625 0.33868585004312457
97.96142578125 0.33723818461850963
98.114013671875 0.33584706862454367
98.2666015625 0.33451250206122674
98.419189453125 0.3328499488001455
98.57177734375 0.3308933384996893
98.724365234375 0.3286652909321178
98.876953125 0.3258491292857965
99.029541015625 0.322931178664307
99.18212890625 0.31975310066183193
99.334716796875 0.315410104387987
99.4873046875 0.309743851436955
99.639892578125 0.30121619729508237
99.79248046875 0.28845864574066293
99.945068359375 0.24921334087024144


==> index_lambda_0.1.txt <==
0.0 3.2061943793937493
0.152587890625 2.0211332008267076
0.30517578125 1.8432286920048833
0.457763671875 1.7479542112474102
0.6103515625 1.6750959247992099
0.762939453125 1.620028089233192
0.91552734375 1.5722325104486383
1.068115234375 1.5329985154643466
1.220703125 1.4944318037617135
1.373291015625 1.4603098773080934
1.52587890625 1.430474397697669
1.678466796875 1.4080695132745265
1.8310546875 1.3843413721741966
1.983642578125 1.3631353356808134
2.13623046875 1.3410245082970456
2.288818359375 1.3208476714414743
2.44140625 1.3031137699899409
2.593994140625 1.284950092865475
2.74658203125 1.2677477560620425
2.899169921875 1.2503418413082734
3.0517578125 1.235435411389191
3.204345703125 1.2206760099897962
3.35693359375 1.2061428063129975
3.509521484375 1.1928989296549966
3.662109375 1.1799378001502405
3.814697265625 1.1672254881403403
3.96728515625 1.1560400107579636
4.119873046875 1.1450468014397936
4.2724609375 1.1349244533536187
4.425048828125 1.1237163561989825
4.57763671875 1.11403509367187
4.730224609375 1.1042746619418486
4.8828125 1.0940052853359863
5.035400390625 1.0835549505520468
5.18798828125 1.0723468533974105
5.340576171875 1.063762649824889
5.4931640625 1.0544659234261897
5.645751953125 1.0458364803091489
5.79833984375 1.0376141930927811
5.950927734375 1.0291657081538172
6.103515625 1.0219839304613914
6.256103515625 1.012630654632043
6.40869140625 1.0041482400346897
6.561279296875 0.9963444186051246
6.7138671875 0.9878846237800308
6.866455078125 0.9799224639446485
7.01904296875 0.972548418188016
7.171630859375 0.9650047241394364
7.32421875 0.9583545110951114
7.476806640625 0.9516364387340075
7.62939453125 0.9454499310210045
7.781982421875 0.9392068738773525
7.9345703125 0.9321495049323545
8.087158203125 0.9272297044658895
8.23974609375 0.9208056891441606
8.392333984375 0.9148001396092343
8.544921875 0.9088285197326976
8.697509765625 0.9037390709742856
8.85009765625 0.8967834910044559
9.002685546875 0.8903707855688567
9.1552734375 0.8846027436426565
9.307861328125 0.8788912511471052
9.46044921875 0.872772602750881
9.613037109375 0.8669593212801615
9.765625 0.8613835474181679
9.918212890625 0.8562036195707174
10.07080078125 0.8509105928619689
10.223388671875 0.8450181421883408
10.3759765625 0.8406638360283661
10.528564453125 0.8361738112348337
10.68115234375 0.8303605297641142
10.833740234375 0.8248752349911591
10.986328125 0.820713196895391
11.138916015625 0.8158273260873155
11.29150390625 0.8113259914076533
11.444091796875 0.8065305996886162
11.5966796875 0.8017917574002281
11.749267578125 0.7972112535176573
11.90185546875 0.7934789910948219
12.054443359375 0.789249093682275
12.20703125 0.7850870555865069
12.359619140625 0.7806761999958832
12.51220703125 0.7764576124694661
12.664794921875 0.7723747435766067
12.8173828125 0.7684954526340838
12.969970703125 0.764435203513484
13.12255859375 0.7605898422293504
13.275146484375 0.7563599448168036
13.427734375 0.7523336253545932
13.580322265625 0.7487370815653154
13.73291015625 0.7450613685731289
13.885498046875 0.7413404160364233
14.0380859375 0.7361152486444535
14.190673828125 0.7323151269048392
14.34326171875 0.7287525127739509
14.495849609375 0.7247375031978703
14.6484375 0.7204623662408042
14.801025390625 0.717295598124459
14.95361328125 0.7136990543351811
15.106201171875 0.7095143964671535
15.2587890625 0.706302388806289
15.411376953125 0.7024117879776363
15.56396484375 0.6989962023664353
15.716552734375 0.6951621509684316
15.869140625 0.6923233695498507
16.021728515625 0.688953023483169
16.17431640625 0.6857523257084343
16.326904296875 0.682415909300142
16.4794921875 0.6795658179954313
16.632080078125 0.6764216696513456
16.78466796875 0.6734810992575965
16.937255859375 0.6695904984289437
17.08984375 0.6668535059855311
17.242431640625 0.6638563861611328
17.39501953125 0.6603277016886339
17.547607421875 0.6571043841416396
17.7001953125 0.654593589420823
17.852783203125 0.6518226673190209
18.00537109375 0.6489160265836611
18.157958984375 0.6462242736847676
18.310546875 0.6432045340881098
18.463134765625 0.6400830055162838
18.61572265625 0.6370971955780155
18.768310546875 0.6338625681448914
18.9208984375 0.6307862791175846
19.073486328125 0.627811779065446
19.22607421875 0.625323604116889
19.378662109375 0.6226431611041253
19.53125 0.6198835488884531
19.683837890625 0.6169655982669635
19.83642578125 0.6139232388980461
19.989013671875 0.6114237540633594
20.1416015625 0.6090826076344898
20.294189453125 0.6059045296320148
20.44677734375 0.6034163546834578
20.599365234375 0.6001364877058145
20.751953125 0.5977161720740364
20.904541015625 0.5950809686057918
21.05712890625 0.5926945826324032
21.209716796875 0.5907266624458172
21.3623046875 0.5885777840811544
21.514892578125 0.5858521015238715
21.66748046875 0.5836127440701702
21.820068359375 0.5812150482106516
21.97265625 0.5788173523511331
22.125244140625 0.5765779948974318
22.27783203125 0.5738975518846681
22.430419921875 0.5713867571638516
22.5830078125 0.5691926392546695
22.735595703125 0.5668628027119297
22.88818359375 0.5646799946888774
23.040771484375 0.5623275383738782
23.193359375 0.560076871034047
23.345947265625 0.5576791751745285
23.49853515625 0.5554171979485676
23.651123046875 0.5532230800393856
23.8037109375 0.5509611028134247
23.956298828125 0.5490044925129685
24.10888671875 0.5467877548315268
24.261474609375 0.5448198346449409
24.4140625 0.5428066749138356
24.566650390625 0.5402280208762402
24.71923828125 0.5379547337641495
24.871826171875 0.5359755036914338
25.0244140625 0.5335212584012662
25.177001953125 0.5312253515169159
25.32958984375 0.5292235016719404
25.482177734375 0.5266222278620855
25.634765625 0.524507279155812
25.787353515625 0.52231316124663
25.93994140625 0.5206732277578083
26.092529296875 0.5187166174573521
26.2451171875 0.5163867809146124
26.397705078125 0.5143510014112476
26.55029296875 0.5123378416801424
26.702880859375 0.5105056401271141
26.85546875 0.50842462107923
27.008056640625 0.5060721647642307
27.16064453125 0.504149484122164
27.313232421875 0.5019440563268521
27.4658203125 0.5003267426102901
27.618408203125 0.4981778642456272
27.77099609375 0.4961420847422624
27.923583984375 0.49454739079795995
28.076171875 0.49297531662591715
28.228759765625 0.4910865656422398
28.38134765625 0.4892317443169519
28.533935546875 0.48759181082813025
28.6865234375 0.48591794768091917
28.839111328125 0.4842667043059677
28.99169921875 0.4824910521835884
29.144287109375 0.48076063960572835
29.296875 0.47854390192428664
29.449462890625 0.4768134893464266
29.60205078125 0.4754223733524606
29.754638671875 0.4738616090665476
29.9072265625 0.4724365634141922
30.059814453125 0.4708418694698898
30.21240234375 0.468919188827823
30.364990234375 0.46693995875510724
30.517578125 0.46537919446919424
30.670166015625 0.46350175337164673
30.82275390625 0.46183920011056545
30.975341796875 0.4599165194684987
31.1279296875 0.458276585979677
31.280517578125 0.4565122437434275
31.43310546875 0.45474790150717803
31.585693359375 0.45293831972640936
31.73828125 0.45121921703467904
31.890869140625 0.4492739166203527
32.04345703125 0.4475661238147522
32.196044921875 0.44611845839013725
32.3486328125 0.44467079296552225
32.501220703125 0.44292907050153235
32.65380859375 0.4413004468988405
32.806396484375 0.4398414715880958
32.958984375 0.4384051160496106
33.111572265625 0.43686697153595716
33.26416015625 0.43509131941357787
33.416748046875 0.43347400569701583
33.5693359375 0.4318114524359346
33.721923828125 0.43045426610035803
33.87451171875 0.4283053877356952
34.027099609375 0.4267446234497822
34.1796875 0.42525171848064797
34.332275390625 0.423804053056033
34.48486328125 0.42258258535401416
34.637451171875 0.42084086289002426
34.7900390625 0.4190425909953853
34.942626953125 0.41761754534302997
35.09521484375 0.41616987991841503
35.247802734375 0.41482400346896825
35.400390625 0.41333109849983407
35.552978515625 0.4118042638723105
35.70556640625 0.4103679083338253
35.858154296875 0.4089089330230805
36.0107421875 0.4073029291926483
36.163330078125 0.4055612067286584
36.31591796875 0.40405699187339444
36.468505859375 0.40241705838457276
36.62109375 0.4009354633015684
36.773681640625 0.3995217275353428
36.92626953125 0.3980740621107279
37.078857421875 0.3967055658890215
37.2314453125 0.3952239708060171
37.384033203125 0.393787615267532
37.53662109375 0.39218161143709973
37.689208984375 0.3909375239628212
37.841796875 0.3895577178549851
37.994384765625 0.38798564368294225
38.14697265625 0.38662845734736573
38.299560546875 0.38512424249210175
38.4521484375 0.38364264740909737
38.604736328125 0.38212712266770354
38.75732421875 0.3807246967876078
38.909912109375 0.3794579895410697
39.0625 0.37829307126969985
39.215087890625 0.37706029368155114
39.36767578125 0.3754090503065997
39.520263671875 0.374063173857153
39.6728515625 0.3724232403683313
39.825439453125 0.3710886738050144
39.97802734375 0.3697767270139571
40.130615234375 0.3683743011338613
40.283203125 0.36688139616472715
40.435791015625 0.3655128999430208
40.58837890625 0.36438191133004033
40.740966796875 0.36334140180609836
40.8935546875 0.36200683524278143
41.046142578125 0.36061571924881547
41.19873046875 0.35926984279936874
41.351318359375 0.35791265646379217
41.50390625 0.35651023058369646
41.656494140625 0.35517566402037953
41.80908203125 0.35390895677384143
41.961669921875 0.35243867157696684
42.1142578125 0.35120589398881813
42.266845703125 0.34991656697002044
42.41943359375 0.3485933102928333
42.572021484375 0.34743970190759327
42.724609375 0.3461390650026657
42.877197265625 0.3448610478699978
43.02978515625 0.343752679029277
43.182373046875 0.34240680257983025
43.3349609375 0.3412418843084604
43.487548828125 0.34008827592322033
43.64013671875 0.3387310895876438
43.792724609375 0.3375548614301441
43.9453125 0.33627684429747623
44.097900390625 0.3348857283035103
44.25048828125 0.33341544310663573
44.403076171875 0.3321939754046168
44.5556640625 0.33097250770259795
44.708251953125 0.3299319981786559
44.86083984375 0.3288123194518053
45.013427734375 0.32763609129430565
45.166015625 0.3261318764390416
45.318603515625 0.32492171862315256
45.47119140625 0.32388120909921053
45.623779296875 0.3228180798030089
45.7763671875 0.32160792198711985
45.928955078125 0.32052217291865864
46.08154296875 0.3192215360137311
46.234130859375 0.31800006831171224
46.38671875 0.31684645992647215
46.539306640625 0.3156363021105831
46.69189453125 0.31446007395308345
46.844482421875 0.3133403952262328
46.9970703125 0.31224333627164175
47.149658203125 0.3110105586834931
47.30224609375 0.30997004915955106
47.454833984375 0.30890691986334945
47.607421875 0.30776462136423915
47.760009765625 0.3065318437760905
47.91259765625 0.3053669255047206
48.065185546875 0.3042924863223892
48.2177734375 0.3032745965707068
48.370361328125 0.3022114672745052
48.52294921875 0.3010578588892651
48.675537109375 0.29983639118724625
48.828125 0.29879588166330423
48.980712890625 0.29759703373354496
49.13330078125 0.2964208055760453
49.285888671875 0.2951767181017668
49.4384765625 0.2940457294887864
49.591064453125 0.29300521996484435
49.74365234375 0.29193078078251294
49.896240234375 0.2909015811447007
50.048828125 0.2897479727594607
50.201416015625 0.28870746323551866
50.35400390625 0.28764433393931704
50.506591796875 0.28658120464311543
50.6591796875 0.2857216532972503
50.811767578125 0.28471507343169766
50.96435546875 0.28366325402162584
51.116943359375 0.28263405438381367
51.26953125 0.2817745030379485
51.422119140625 0.28059827488044886
51.57470703125 0.27973872353458373
51.727294921875 0.2787208337829013
51.8798828125 0.27760115505605065
52.032470703125 0.2766850542795365
52.18505859375 0.27553144589429646
52.337646484375 0.2743891473951862
52.490234375 0.27331470821285475
52.642822265625 0.2724438469808598
52.79541015625 0.2714938165459563
52.947998046875 0.2704306872497546
53.1005859375 0.26939017772581264
53.253173828125 0.2685758659244667
53.40576171875 0.26746749708374584
53.558349609375 0.2663478183568952
53.7109375 0.26537516814973205
53.863525390625 0.26464002555129473
54.01611328125 0.2635882061412229
54.168701171875 0.26259293616180013
54.3212890625 0.26169945515754556
54.473876953125 0.260749424722642
54.62646484375 0.259765464629349
54.779052734375 0.2584422079521619
54.931640625 0.2574582478588689
55.084228515625 0.2566552459436528
55.23681640625 0.2556939056226194
55.389404296875 0.2548004246183649
55.5419921875 0.2537372953221632
55.694580078125 0.2528438143179087
55.84716796875 0.25181461468009647
55.999755859375 0.25094375344810155
56.15234375 0.2498693142657701
56.304931640625 0.24897583326151557
56.45751953125 0.248025802826612
56.610107421875 0.24703053284718918
56.7626953125 0.2460352628677664
56.915283203125 0.2450965423189926
57.06787109375 0.24411258222569965
57.220458984375 0.24315124190466625
57.373046875 0.2422464510142819
57.525634765625 0.2412285612625995
57.67822265625 0.2402106715109171
57.830810546875 0.23926064107601352
57.9833984375 0.2381635821214225
58.135986328125 0.23703259350844205
58.28857421875 0.23609387295966827
58.441162109375 0.23522301172767332
58.59375 0.23427298129276974
58.746337890625 0.23332295085786617
58.89892578125 0.23244077973974142
59.051513671875 0.23146812953257825
59.2041015625 0.23046154966702564
59.356689453125 0.22939842037082403
59.50927734375 0.22852755913882908
59.661865234375 0.22769062756522354
59.814453125 0.22687631576387762
59.967041015625 0.22585842601219522
60.11962890625 0.22498756478020027
60.272216796875 0.2240488442314265
60.4248046875 0.22320060277169118
60.577392578125 0.22234105142582603
60.72998046875 0.22144757042157148
60.882568359375 0.22054277953118712
61.03515625 0.21955881943789413
61.187744140625 0.21857485934460114
61.34033203125 0.21789626617681288
61.492919921875 0.21707064448933716
61.6455078125 0.21618847337121241
61.798095703125 0.21534023191147708
61.95068359375 0.21453722999626096
62.103271484375 0.21373422808104484
62.255859375 0.2128859866213095
62.408447265625 0.21180023755284827
62.56103515625 0.2108728268902043
62.713623046875 0.2099114865691709
62.8662109375 0.2091197945400846
63.018798828125 0.20824893330808966
63.17138671875 0.20741200173448412
63.323974609375 0.20645066141345075
63.4765625 0.20563634961210484
63.629150390625 0.20469762906333105
63.78173828125 0.20399641612328318
63.934326171875 0.20314817466354784
64.0869140625 0.20223207388703368
64.239501953125 0.20154217083311562
64.39208984375 0.20080702823467833
64.544677734375 0.20002664609172183
64.697265625 0.19909923542907784
64.849853515625 0.19829623351386175
65.00244140625 0.19750454148477542
65.155029296875 0.19671284945568912
65.3076171875 0.195909847540473
65.460205078125 0.19497112699169922
65.61279296875 0.19394192735388702
65.765380859375 0.1931389254386709
65.91796875 0.19241509272636342
66.070556640625 0.19152161172210885
66.22314453125 0.1906281307178543
66.375732421875 0.1898251288026382
66.5283203125 0.1891352257487201
66.680908203125 0.18844532269480205
66.83349609375 0.18768756032410513
66.986083984375 0.18677145954759097
67.138671875 0.18583273899881722
67.291259765625 0.18505235685586072
67.44384765625 0.18415887585160615
67.596435546875 0.18344635302542847
67.7490234375 0.18262073133795273
67.901611328125 0.1817724898782174
68.05419921875 0.1809921077352609
68.206787109375 0.1802004157061746
68.359375 0.17939741379095847
68.511962890625 0.1786962008509106
68.66455078125 0.1779497483663435
68.817138671875 0.17714674645112738
68.9697265625 0.1764568433972093
69.122314453125 0.17577825022942103
69.27490234375 0.1749186988835559
69.427490234375 0.1741496266267292
69.580078125 0.17347103345894094
69.732666015625 0.1726793414298546
69.88525390625 0.17201205814819615
70.037841796875 0.1711751265745906
70.1904296875 0.17048522352067255
70.343017578125 0.1696596018331968
70.49560546875 0.16875481094281247
70.648193359375 0.16795180902759635
70.80078125 0.1670357082510822
70.953369140625 0.16626663599425548
71.10595703125 0.16542970442064994
71.258544921875 0.16469456182221265
71.4111328125 0.16394810933764556
71.563720703125 0.16314510742242944
71.71630859375 0.16240996482399217
71.868896484375 0.16148255416134819
72.021484375 0.1607700313351705
72.174072265625 0.159989649192214
72.32666015625 0.15909616818795946
72.479248046875 0.15836102558952217
72.6318359375 0.15764850276334447
72.784423828125 0.15686812062038796
72.93701171875 0.1562008373387295
73.089599609375 0.15538652553738358
73.2421875 0.1546740027112059
73.394775390625 0.15383707113760037
73.54736328125 0.15318109774207173
73.699951171875 0.1524233353713748
73.8525390625 0.15155247413937986
74.005126953125 0.15079471176868298
74.15771484375 0.1500482592841159
74.310302734375 0.14930180679954877
74.462890625 0.14852142465659227
74.615478515625 0.14776366228589538
74.76806640625 0.14698328014293888
74.920654296875 0.14625944743063138
75.0732421875 0.14552430483219408
75.225830078125 0.14469868314471837
75.37841796875 0.14387306145724263
75.531005859375 0.14316053863106495
75.68359375 0.14243670591875746
75.836181640625 0.1415545348006327
75.98876953125 0.1407515328854166
76.141357421875 0.1400050804008495
76.2939453125 0.139168148827244
76.446533203125 0.13854610509010473
76.59912109375 0.1376978636303694
76.751708984375 0.1369401012596725
76.904296875 0.13615971911671598
77.056884765625 0.1354019567460191
77.20947265625 0.1346781240337116
77.362060546875 0.1339429814352743
77.5146484375 0.1331625992923178
77.667236328125 0.13248400612452954
77.81982421875 0.13157921523414517
77.972412109375 0.13081014297731847
78.125 0.13014285969566
78.277587890625 0.1293964072110929
78.43017578125 0.12876305358782386
78.582763671875 0.1280844604200356
78.7353515625 0.1273040782770791
78.887939453125 0.12647845658960336
79.04052734375 0.12573200410503627
79.193115234375 0.12487245275917112
79.345703125 0.12410338050234443
79.498291015625 0.12335692801777733
79.65087890625 0.12275750405289769
79.803466796875 0.12202236145446041
79.9560546875 0.12124197931150389
80.108642578125 0.12058600591597524
80.26123046875 0.11989610286205717
80.413818359375 0.11918358003587948
80.56640625 0.11835795834840376
80.718994140625 0.11761150586383666
80.87158203125 0.1169329126960484
81.024169921875 0.11622038986987071
81.1767578125 0.11557572636047186
81.329345703125 0.11477272444525574
81.48193359375 0.113890553327131
81.634521484375 0.11311017118417448
81.787109375 0.11238633847186699
81.939697265625 0.11144761792309323
82.09228515625 0.11079164452756457
82.244873046875 0.1098868536371802
82.3974609375 0.10918564069713234
82.550048828125 0.10841656844030563
82.70263671875 0.10769273572799815
82.855224609375 0.10695759312956085
83.0078125 0.10621114064499376
83.160400390625 0.10544206838816705
83.31298828125 0.10471823567585957
83.465576171875 0.10392654364677326
83.6181640625 0.10325926036511479
83.770751953125 0.1025354276528073
83.92333984375 0.10178897516824022
84.075927734375 0.10118955120336058
84.228515625 0.10038654928814446
84.381103515625 0.09970795612035618
84.53369140625 0.09904067283869772
84.686279296875 0.098215051151222
84.8388671875 0.09742335912213569
84.991455078125 0.09657511766240034
85.14404296875 0.09582866517783326
85.296630859375 0.09502566326261713
85.44921875 0.09426790089192023
85.601806640625 0.09346489897670412
85.75439453125 0.09277499592278605
85.906982421875 0.09210771264112759
86.0595703125 0.09140649970107971
86.212158203125 0.09066004721651262
86.36474609375 0.08994752439033493
86.517333984375 0.08922369167802745
86.669921875 0.08855640839636898
86.822509765625 0.08793436465922974
86.97509765625 0.08719922206079245
87.127685546875 0.08639622014557632
87.2802734375 0.08567238743326884
87.432861328125 0.08488069540418253
87.58544921875 0.0840550737167068
87.738037109375 0.08344433986569737
87.890625 0.08268657749500047
88.043212890625 0.08190619535204395
88.19580078125 0.08106926377843843
88.348388671875 0.08042460026903957
88.5009765625 0.07951980937865522
88.653564453125 0.07855846905762183
88.80615234375 0.0777102275978865
88.958740234375 0.07704294431622803
89.111328125 0.07623994240101192
89.263916015625 0.0754369404857958
89.41650390625 0.07478096709026714
89.569091796875 0.07410237392247887
89.7216796875 0.07342378075469061
89.874267578125 0.07253029975043605
90.02685546875 0.07174991760747955
90.179443359375 0.07091298603387401
90.33203125 0.06998557537123004
90.484619140625 0.06917126356988412
90.63720703125 0.06861707914952371
90.789794921875 0.06780276734817778
90.9423828125 0.0670676247497405
91.094970703125 0.06625331294839458
91.24755859375 0.06538245171639963
91.400146484375 0.0645455201427941
91.552734375 0.06374251822757798
91.705322265625 0.06280379767880422
91.85791015625 0.062159134169405356
92.010498046875 0.06134482236805944
92.1630859375 0.06058705999736253
92.315673828125 0.05965964933471857
92.46826171875 0.05882271776111304
92.620849609375 0.058110194934935355
92.7734375 0.05731850290584904
92.926025390625 0.05654943064902234
93.07861328125 0.0556898793031572
93.231201171875 0.05479639829890265
93.3837890625 0.05384636786399907
93.536376953125 0.05297550663200413
93.68896484375 0.052036786083230355
93.841552734375 0.05116592485123541
93.994140625 0.05026113396085106
94.146728515625 0.049254554095298456
94.29931640625 0.048338453318784294
94.451904296875 0.047501521745178764
94.6044921875 0.046461012221236754
94.757080078125 0.04565801030602064
94.90966796875 0.04474190952950648
95.062255859375 0.043961527386549966
95.21484375 0.043101976040684824
95.367431640625 0.042140635719651445
95.52001953125 0.04133763380443533
95.672607421875 0.04043284291405097
95.8251953125 0.039426263048498375
95.977783203125 0.03829527443551793
96.13037109375 0.03739048354513357
96.282958984375 0.0364517629963598
96.435546875 0.035445183130807204
96.588134765625 0.0344272933791248
96.74072265625 0.0334094036274424
96.893310546875 0.032312344672851365
97.0458984375 0.03145279332698622
97.198486328125 0.030434903575303825
97.35107421875 0.029303914962323378
97.503662109375 0.028308644982900585
97.65625 0.02729075523121818
97.808837890625 0.026024047984680082
97.96142578125 0.02488174948556983
98.114013671875 0.023626352125161534
98.2666015625 0.022461433853791672
98.419189453125 0.02118341672112377
98.57177734375 0.019837540271677036
98.724365234375 0.018310705644153432
98.876953125 0.016998758853096114
99.029541015625 0.0156981219481686
99.18212890625 0.014261766409683433
99.334716796875 0.012701002123770417
99.4873046875 0.011072378521078573
99.639892578125 0.009093148448362792
99.79248046875 0.006638903158195222
99.945068359375 0.002929260507619357


==> index_lambda_0.txt <==
0.0 6.1632206574617765
0.152587890625 2.8658572859756735
0.30517578125 2.4771364996942937
0.457763671875 2.2552252239414003
0.6103515625 2.1239287558605002
0.762939453125 2.003976103567794
0.91552734375 1.9189031400994048
1.068115234375 1.8533962796355774
1.220703125 1.795218225383863
1.373291015625 1.7440070609881086
1.52587890625 1.6975121191084823
1.678466796875 1.6478277893402513
1.8310546875 1.6113307867993722
1.983642578125 1.5719836929537827
2.13623046875 1.5373980611688405
2.288818359375 1.5082524846123344
2.44140625 1.481787351068592
2.593994140625 1.4564871357962195
2.74658203125 1.432046471869712
2.899169921875 1.4112362813908716
3.0517578125 1.3913987411191946
3.204345703125 1.3720135962927098
3.35693359375 1.353374903950792
3.509521484375 1.3340123788965668
3.662109375 1.3144123462336157
3.814697265625 1.292991421903766
3.96728515625 1.2735384177605023
4.119873046875 1.2557932064228392
4.2724609375 1.2394504209652717
4.425048828125 1.2226100005179927
4.57763671875 1.2082238253608815
4.730224609375 1.1951495969948276
4.8828125 1.1812610568274275
5.035400390625 1.1683564767533208
5.18798828125 1.1525904954883732
5.340576171875 1.1407942842549872
5.4931640625 1.1290433125661203
5.645751953125 1.1190793028857626
5.79833984375 1.106921175296223
5.950927734375 1.0949779355431493
6.103515625 1.0850704752934406
6.256103515625 1.075332663335679
6.40869140625 1.0644977924233263
6.561279296875 1.0539456686642188
6.7138671875 1.0452822958887886
6.866455078125 1.03594032994557
7.01904296875 1.026225137760068
7.171630859375 1.0165891147774746
7.32421875 1.0076543047349291
7.476806640625 1.000189779889258
7.62939453125 0.9913115192773616
7.781982421875 0.9816076369779894
7.9345703125 0.9735549980535686
8.087158203125 0.9656606975349651
8.23974609375 0.9581170034863855
8.392333984375 0.9492726725328784
8.544921875 0.9402926229458136
8.697509765625 0.9325340410607678
8.85009765625 0.92604216642226
9.002685546875 0.9207152100551221
9.1552734375 0.9134429532736579
9.307861328125 0.9061141470615446
9.46044921875 0.8992377362946234
9.613037109375 0.8914791544095776
9.765625 0.8846366733010459
9.918212890625 0.8778055020786439
10.07080078125 0.8709630209701122
10.223388671875 0.8643354276980468
10.3759765625 0.8581828496434332
10.528564453125 0.8513064388765121
10.68115234375 0.8453121992277157
10.833740234375 0.8389560432227656
10.986328125 0.8331201419797866
11.138916015625 0.8278610449294275
11.29150390625 0.8224888490177703
11.444091796875 0.8176029782096947
11.5966796875 0.8121855427535184
11.749267578125 0.807005614906068
11.90185546875 0.8016673486528003
12.054443359375 0.7959671660433788
12.20703125 0.7911491545520821
12.359619140625 0.7864894814666027
12.51220703125 0.7814113425943205
12.664794921875 0.7770117968898266
12.8173828125 0.7728497587940585
12.969970703125 0.7683597340005262
13.12255859375 0.7638923289792534
13.275146484375 0.7592665855521633
13.427734375 0.7551045474563953
13.580322265625 0.7515645530977665
13.73291015625 0.7470971480764937
13.885498046875 0.7430029692975045
14.0380859375 0.738987959721424
14.190673828125 0.7346223436753194
14.34326171875 0.7302114880846957
14.495849609375 0.7257327731772931
14.6484375 0.7217177636012125
14.801025390625 0.7172277388076801
14.95361328125 0.7130883204841717
15.106201171875 0.7092203394277786
15.2587890625 0.7052505693962172
15.411376953125 0.7015522366317711
15.56396484375 0.6976955654615078
15.716552734375 0.6940311623554511
15.869140625 0.6905590273136012
16.021728515625 0.6867928352323763
16.17431640625 0.6833772496211754
16.326904296875 0.6798485651486764
16.4794921875 0.6759466544338938
16.632080078125 0.6718637855410344
16.78466796875 0.6681315231181989
16.937255859375 0.6646820078486085
17.08984375 0.6614700001877442
17.242431640625 0.6579300058291153
17.39501953125 0.6549328860047171
17.547607421875 0.6512232433541413
17.7001953125 0.6482374334158729
17.852783203125 0.6451159048440468
18.00537109375 0.6420622355889997
18.157958984375 0.6385448610026304
18.310546875 0.6352876137972467
18.463134765625 0.6318380985276564
18.61572265625 0.628795739158739
18.768310546875 0.6257194501314322
18.9208984375 0.622665780876385
19.073486328125 0.6195442523045589
19.22607421875 0.6165584423662905
19.378662109375 0.613934548784176
19.53125 0.6112993453159314
19.683837890625 0.6084266342389612
19.83642578125 0.6050902178306689
19.989013671875 0.6020930980062706
20.1416015625 0.5992882462460791
20.294189453125 0.5960423089268253
20.44677734375 0.5931582879637252
20.599365234375 0.5901950977977164
20.751953125 0.5874467954681739
20.904541015625 0.5848794513167083
21.05712890625 0.5824365159126705
21.209716796875 0.579394156543753
21.3623046875 0.5767815728477682
21.514892578125 0.5741689891517834
21.66748046875 0.5712171088719045
21.820068359375 0.5686950042649581
21.97265625 0.566093730455103
22.125244140625 0.5633114984671711
22.27783203125 0.5605066467069796
22.430419921875 0.5575095268825815
22.5830078125 0.5551344507953225
22.735595703125 0.5526349659606357
22.88818359375 0.5499205932894826
23.040771484375 0.547127051415421
23.193359375 0.5447180456697726
23.345947265625 0.542150701518307
23.49853515625 0.5394589486194135
23.651123046875 0.5369142242402075
23.8037109375 0.5345956975835976
23.956298828125 0.5322093116102088
24.10888671875 0.5300491233594162
24.261474609375 0.5279115548808831
24.4140625 0.5251745624374705
24.566650390625 0.523059613731197
24.71923828125 0.520752396960717
24.871826171875 0.5183886307595877
25.0244140625 0.5161379634197567
25.177001953125 0.5141361135747813
25.32958984375 0.511783657259782
25.482177734375 0.5095329899199509
25.634765625 0.5070335050852641
25.787353515625 0.5046244993396157
25.93994140625 0.5023059726830058
26.092529296875 0.5000213756847853
26.2451171875 0.49755582050848796
26.397705078125 0.49550873111899335
26.55029296875 0.493212824234643
26.702880859375 0.4911657348451484
26.85546875 0.4888472081885385
27.008056640625 0.4866757100516161
27.16064453125 0.4845494514592128
27.313232421875 0.48202734685226645
27.4658203125 0.47982191905695454
27.618408203125 0.4774016034251764
27.77099609375 0.4753771338079414
27.923583984375 0.47304729726520167
28.076171875 0.4708418694698898
28.228759765625 0.4688287097387846
28.38134765625 0.46688340932445827
28.533935546875 0.46497203856852126
28.6865234375 0.4631511469016228
28.839111328125 0.4611266772843878
28.99169921875 0.4594754339094363
29.144287109375 0.4574057247476821
29.296875 0.45560745285304316
29.449462890625 0.45345857448838034
29.60205078125 0.45146803452953477
29.754638671875 0.44974893183780446
29.9072265625 0.44789411051251654
30.059814453125 0.44584702112302194
30.21240234375 0.4439695800254744
30.364990234375 0.44211475870018646
30.517578125 0.4401242187413409
30.670166015625 0.4384729753663894
30.82275390625 0.43648243540754383
30.975341796875 0.4346841635129049
31.1279296875 0.43268231366792953
31.280517578125 0.43099714063458866
31.43310546875 0.4290857698786517
31.585693359375 0.427276188097883
31.73828125 0.4255683952922825
31.890869140625 0.42397370134798007
32.04345703125 0.4219492317307451
32.196044921875 0.4201509598361062
32.3486328125 0.4184318571443759
32.501220703125 0.4168032335416841
32.65380859375 0.4150502011915644
32.806396484375 0.41334240838596387
32.958984375 0.4114423475161567
33.111572265625 0.409983372205412
33.26416015625 0.40825295962755187
33.416748046875 0.4067600546584177
33.5693359375 0.40487130367474033
33.721923828125 0.40308434166623125
33.87451171875 0.4014104785190202
34.027099609375 0.4001324613863523
34.1796875 0.39841335869462197
34.332275390625 0.39676211531967054
34.48486328125 0.39507694228632967
34.637451171875 0.3935840373171955
34.7900390625 0.3919214840561142
34.942626953125 0.3904625087453695
35.09521484375 0.38896960377623524
35.247802734375 0.3872957406290242
35.400390625 0.385689736798592
35.552978515625 0.3842081417155876
35.70556640625 0.38286226526614087
35.858154296875 0.3814711492721749
36.0107421875 0.37996693441691093
36.163330078125 0.37860974808133435
36.31591796875 0.37677754652830603
36.468505859375 0.37529595144530165
36.62109375 0.3737691168177781
36.773681640625 0.3723214513931631
36.92626953125 0.3706588981320818
37.078857421875 0.3693808809994139
37.2314453125 0.36792190568866917
37.384033203125 0.36621411288306865
37.53662109375 0.36473251780006427
37.689208984375 0.36346581055352617
37.841796875 0.36207469455956026
37.994384765625 0.36061571924881547
38.14697265625 0.3592132933687197
38.299560546875 0.3573697819295616
38.4521484375 0.356012595593985
38.604736328125 0.35451969062485084
38.75732421875 0.35300416588345707
38.909912109375 0.35165828943401034
39.0625 0.350346342642953
39.215087890625 0.34896653653511683
39.36767578125 0.34764327985792975
39.520263671875 0.3465236011310791
39.6728515625 0.34533606308744963
39.825439453125 0.3441937645883394
39.97802734375 0.3428365782527628
40.130615234375 0.3415698710062247
40.283203125 0.34024661432903763
40.435791015625 0.3389120477657207
40.58837890625 0.3373852131381971
40.740966796875 0.336118505891659
40.8935546875 0.3348291788728613
41.046142578125 0.3333475837898569
41.19873046875 0.3318772985929823
41.351318359375 0.3305992814603144
41.50390625 0.3292873346692571
41.656494140625 0.3278735989030315
41.80908203125 0.3262336654142099
41.961669921875 0.3246729011282969
42.1142578125 0.3232817851343309
42.266845703125 0.3222412756103889
42.41943359375 0.3211894562003171
42.572021484375 0.31974179077570214
42.724609375 0.3184637736430342
42.877197265625 0.31712920707971726
43.02978515625 0.3159190492638282
43.182373046875 0.31481068042310734
43.3349609375 0.3136683819239971
43.487548828125 0.3125600130832763
43.64013671875 0.3112141366338295
43.792724609375 0.31001528870407025
43.9453125 0.3087938210020514
44.097900390625 0.307775931250369
44.25048828125 0.3067580414986866
44.403076171875 0.30567229243022537
44.5556640625 0.30440558518368727
44.708251953125 0.3034781745210433
44.86083984375 0.30227932659128404
45.013427734375 0.3009560699140969
45.166015625 0.29983639118724625
45.318603515625 0.29858099382683795
45.47119140625 0.2974726249861171
45.623779296875 0.29631901660087706
45.7763671875 0.2951767181017668
45.928955078125 0.2940570393749162
46.08154296875 0.29282426178676746
46.234130859375 0.291636723743138
46.38671875 0.29046049558563836
46.539306640625 0.28911461913619163
46.69189453125 0.2880967293845092
46.844482421875 0.2870901495189566
46.9970703125 0.2859591609059762
47.149658203125 0.28482817229299573
47.30224609375 0.28385552208583253
47.454833984375 0.28266798404220306
47.607421875 0.28168402394891007
47.760009765625 0.2805077957914104
47.91259765625 0.2793994269506896
48.065185546875 0.2784380866296562
48.2177734375 0.27712613983859885
48.370361328125 0.27604039077013764
48.52294921875 0.2751016702213639
48.675537109375 0.27399330138064304
48.828125 0.2730432709457395
48.980712890625 0.27202538119405706
49.13330078125 0.2710753507591535
49.285888671875 0.2698651929432644
49.4384765625 0.26889254273610125
49.591064453125 0.2680103716179765
49.74365234375 0.26694724232177486
49.896240234375 0.26589542291170304
50.048828125 0.26493408259066964
50.201416015625 0.2638030939776892
50.35400390625 0.26286437342891544
50.506591796875 0.2617446947020648
50.6591796875 0.26089645324232946
50.811767578125 0.2599464228074259
50.96435546875 0.2589285330557435
51.116943359375 0.25788802353180146
51.26953125 0.25690406343850847
51.422119140625 0.2559540330036049
51.57470703125 0.25507186188548014
51.727294921875 0.2539521831586295
51.8798828125 0.2528325044317789
52.032470703125 0.2516902059326686
52.18505859375 0.25074017549776506
52.337646484375 0.24966573631543362
52.490234375 0.2488401146279579
52.642822265625 0.24786746442079471
52.79541015625 0.24669123626329506
52.947998046875 0.24560548719483383
53.1005859375 0.24465545675993025
53.253173828125 0.24359232746372864
53.40576171875 0.24259705748430585
53.558349609375 0.24165833693553207
53.7109375 0.24066306695610928
53.863525390625 0.23975827606572492
54.01611328125 0.23886479506147038
54.168701171875 0.23809572280464367
54.3212890625 0.23712307259748047
54.473876953125 0.23619566193483651
54.62646484375 0.23523432161380312
54.779052734375 0.23422774174825053
54.931640625 0.23322116188269792
55.084228515625 0.23229375122005397
55.23681640625 0.23147943941870805
55.389404296875 0.23048416943928526
55.5419921875 0.2295793785489009
55.694580078125 0.22861803822786753
55.84716796875 0.2275322891594063
55.999755859375 0.2265483290661133
56.15234375 0.22567746783411835
56.304931640625 0.22458040887952732
56.45751953125 0.22383395639496023
56.610107421875 0.22294047539070566
56.7626953125 0.2220017548419319
56.915283203125 0.22109696395154754
57.06787109375 0.22040706089762946
57.220458984375 0.2194909601211153
57.373046875 0.2184391407110435
57.525634765625 0.21750042016226973
57.67822265625 0.21650515018284694
57.830810546875 0.2156682186092414
57.9833984375 0.21470687828820803
58.135986328125 0.21379077751169387
58.28857421875 0.2129425360519585
58.441162109375 0.212105604478353
58.59375 0.21118950370183884
58.746337890625 0.21026209303919485
58.89892578125 0.2093799219210701
59.051513671875 0.20845251125842615
59.2041015625 0.2075590302541716
59.356689453125 0.20669947890830645
59.50927734375 0.20585123744857112
59.661865234375 0.20486727735527813
59.814453125 0.20398510623715338
59.967041015625 0.2029785263716008
60.11962890625 0.20206242559508664
60.272216796875 0.20121418413535128
60.4248046875 0.20037725256174577
60.577392578125 0.19966472973556806
60.72998046875 0.1987486289590539
60.882568359375 0.1980021764744868
61.03515625 0.19709738558410247
61.187744140625 0.1961925946937181
61.34033203125 0.19544614220915102
61.492919921875 0.1946318304078051
61.6455078125 0.19373834940355053
61.798095703125 0.19302582657737286
61.95068359375 0.19225675432054615
62.103271484375 0.19128410411338295
62.255859375 0.19050372197042645
62.408447265625 0.18983643868876798
62.56103515625 0.18901081700129227
62.713623046875 0.18820781508607615
62.8662109375 0.18745005271537926
63.018798828125 0.18644347284982665
63.17138671875 0.18566309070687015
63.323974609375 0.18492794810843285
63.4765625 0.18396660778739948
63.629150390625 0.18311836632766415
63.78173828125 0.1822814347540586
63.934326171875 0.18129747466076562
64.0869140625 0.18039268377038126
64.239501953125 0.17958968185516513
64.39208984375 0.17875275028155962
64.544677734375 0.17789319893569447
64.697265625 0.17706757724821875
64.849853515625 0.17633243464978146
65.00244140625 0.17560860193747396
65.155029296875 0.17481690990838766
65.3076171875 0.17397997833478213
65.460205078125 0.17329007528086407
65.61279296875 0.1723513547320903
65.765380859375 0.17163883190591261
65.91796875 0.17085844976295608
66.070556640625 0.17006675773386978
66.22314453125 0.16920720638800466
66.375732421875 0.1683363451560097
66.5283203125 0.16747679381014455
66.680908203125 0.16670772155331787
66.83349609375 0.16591602952423154
66.986083984375 0.16521481658418366
67.138671875 0.1645475333025252
67.291259765625 0.16382370059021772
67.44384765625 0.16304331844726122
67.596435546875 0.1622968659626941
67.7490234375 0.16156172336425684
67.901611328125 0.16082658076581954
68.05419921875 0.16005750850899284
68.206787109375 0.15910747807408926
68.359375 0.15840626513404138
68.511962890625 0.15760326321882526
68.66455078125 0.15685681073425817
68.817138671875 0.15605380881904204
68.9697265625 0.155420455195773
69.122314453125 0.15454959396377804
69.27490234375 0.15373528216243212
69.427490234375 0.15294359013334582
69.580078125 0.15228761673781716
69.732666015625 0.15145068516421162
69.88525390625 0.15070423267964453
70.037841796875 0.14993516042281782
70.1904296875 0.14923394748276994
70.343017578125 0.14844225545368364
70.49560546875 0.14769580296911655
70.648193359375 0.1470737592319773
70.80078125 0.14642909572257845
70.953369140625 0.14564871357962195
71.10595703125 0.1450266698424827
71.258544921875 0.1444837953082521
71.4111328125 0.14382782191272342
71.563720703125 0.14314922874493516
71.71630859375 0.14247063557714687
71.868896484375 0.1417581127509692
72.021484375 0.14105689981092132
72.174072265625 0.14044616595991188
72.32666015625 0.13980150245051304
72.479248046875 0.13917945871337378
72.6318359375 0.13836514691202786
72.784423828125 0.13776572294714823
72.93701171875 0.13701927046258114
73.089599609375 0.13625019820575443
73.2421875 0.13558291492409597
73.394775390625 0.13473467346436063
73.54736328125 0.13402215063818296
73.699951171875 0.1334114167871735
73.8525390625 0.1326649643026064
74.005126953125 0.1319411315902989
74.15771484375 0.13130777796702986
74.310302734375 0.13059525514085218
74.462890625 0.1298714224285447
74.615478515625 0.12913627983010742
74.76806640625 0.12842375700392974
74.920654296875 0.12772254406388187
75.0732421875 0.1271118102128724
75.225830078125 0.12646714670347356
75.37841796875 0.1258111733079449
75.531005859375 0.125109960367897
75.68359375 0.12446529685849816
75.836181640625 0.12387718277974834
75.98876953125 0.12331168847325812
76.141357421875 0.1227914337112871
76.2939453125 0.12215808008801805
76.446533203125 0.12153603635087881
76.59912109375 0.12093661238599918
76.751708984375 0.1202353994459513
76.904296875 0.11956811616429283
77.056884765625 0.11892345265489399
77.20947265625 0.11812045073967786
77.362060546875 0.11731744882446174
77.5146484375 0.1167180248595821
77.667236328125 0.11611860089470247
77.81982421875 0.11547393738530362
77.972412109375 0.11473879478686633
78.125 0.11392448298552041
78.277587890625 0.11333636890677057
78.43017578125 0.1126351559667227
78.582763671875 0.11193394302667482
78.7353515625 0.11122142020049713
78.887939453125 0.11050889737431946
79.04052734375 0.10987554375105041
79.193115234375 0.1091064714942237
79.345703125 0.10842787832643544
79.498291015625 0.10777190493090677
79.65087890625 0.10703676233246949
79.803466796875 0.10642602848146004
79.9560546875 0.10574743531367177
80.108642578125 0.1050349124874941
80.26123046875 0.10444679840874427
80.413818359375 0.1037908250132156
80.56640625 0.10316878127607636
80.718994140625 0.10256935731119672
80.87158203125 0.10186814437114884
81.024169921875 0.1012461006340096
81.1767578125 0.10056750746622133
81.329345703125 0.10002463293199071
81.48193359375 0.09943651885324088
81.634521484375 0.0987126861409334
81.787109375 0.09809064240379416
81.939697265625 0.09734418991922705
82.09228515625 0.09669952640982821
82.244873046875 0.09600962335591012
82.3974609375 0.09538757961877088
82.550048828125 0.09461850736194417
82.70263671875 0.09398515373867512
82.855224609375 0.09332918034314647
83.0078125 0.09270713660600723
83.160400390625 0.09201723355208916
83.31298828125 0.09142911947333932
83.465576171875 0.090637427444253
83.6181640625 0.0898796650735561
83.770751953125 0.08920107190576784
83.92333984375 0.08849985896571996
84.075927734375 0.08787781522858072
84.228515625 0.08721053194692226
84.381103515625 0.08650931900687438
84.53369140625 0.0858307258390861
84.686279296875 0.08514082278516803
84.8388671875 0.08450746916189898
84.991455078125 0.08389673531088954
85.14404296875 0.08316159271245226
85.296630859375 0.08246037977240438
85.44921875 0.08174785694622669
85.601806640625 0.08113712309521726
85.75439453125 0.08059424856098664
85.906982421875 0.07990434550706857
86.0595703125 0.07929361165605912
86.212158203125 0.07859239871601124
86.36474609375 0.07798166486500181
86.517333984375 0.0772012827220453
86.669921875 0.07654530932651664
86.822509765625 0.07584409638646876
86.97509765625 0.07528991196610835
87.127685546875 0.07450952982315183
87.2802734375 0.07397796517505102
87.432861328125 0.07333330166565218
87.58544921875 0.07262077883947449
87.738037109375 0.07205528453298427
87.890625 0.0713653814790662
88.043212890625 0.07059630922223949
88.19580078125 0.06996295559897044
88.348388671875 0.06930698220344178
88.5009765625 0.06869624835243233
88.653564453125 0.0680742046152931
88.80615234375 0.0673164422445962
88.958740234375 0.06667177873519733
89.111328125 0.06594794602288985
89.263916015625 0.06535983194414002
89.41650390625 0.06473778820700077
89.569091796875 0.06417229390051055
89.7216796875 0.06348239084659248
89.874267578125 0.06288296688171284
90.02685546875 0.062102584738756336
90.179443359375 0.06150316077387669
90.33203125 0.060824567606088425
90.484619140625 0.060078115121521336
90.63720703125 0.0594786911566417
90.789794921875 0.058720928785944794
90.9423828125 0.05792923675685849
91.094970703125 0.057329812791978844
91.24755859375 0.05652681087676273
91.400146484375 0.055882147367363876
91.552734375 0.05507914545214776
91.705322265625 0.054479721487268123
91.85791015625 0.05376719866109044
92.010498046875 0.05300943629039354
92.1630859375 0.05229691346421586
92.315673828125 0.051573080751908376
92.46826171875 0.050792698608951865
92.620849609375 0.050023626352125164
92.7734375 0.049322413412077284
92.926025390625 0.04853072138299097
93.07861328125 0.04781819855681329
93.231201171875 0.04721877459193365
93.3837890625 0.04649494187962617
93.536376953125 0.045838968484097506
93.68896484375 0.04510382588566022
93.841552734375 0.04432344374270371
93.994140625 0.04352044182748759
94.146728515625 0.042898398090348344
94.29931640625 0.04210670606126203
94.451904296875 0.041315014032175724
94.6044921875 0.040681660408906674
94.757080078125 0.039856038721430946
94.90966796875 0.03913220600912346
95.062255859375 0.03829527443551793
95.21484375 0.03757144172321044
95.367431640625 0.036644031060566476
95.52001953125 0.03588626868986958
95.672607421875 0.03501540745787463
95.8251953125 0.034189785770398905
95.977783203125 0.03330761465227416
96.13037109375 0.03260640171222628
96.282958984375 0.03173554048023134
96.435546875 0.030796819931457567
96.588134765625 0.029982508130111645
96.74072265625 0.029122956784246506
96.893310546875 0.028342574641289996
97.0458984375 0.027505643067684465
97.198486328125 0.026612162063429912
97.35107421875 0.025741300831434968
97.503662109375 0.024689481421363152
97.65625 0.023728141100329773
97.808837890625 0.022665011804128155
97.96142578125 0.02166974182470536
98.114013671875 0.02035779503364804
98.2666015625 0.01933990528196564
98.419189453125 0.0182315364412448
98.57177734375 0.01701006873922592
98.724365234375 0.01604872841819254
98.876953125 0.014996909008120724
99.029541015625 0.01359448312802497
99.18212890625 0.012316465995357066
99.334716796875 0.01095927965978053
99.4873046875 0.009737811957761647
99.639892578125 0.008143118013459218
99.79248046875 0.006299606574301089
99.945068359375 0.0032346274331240777


==> index_lambda_1.txt <==
0.0 0.9494310109386956
0.152587890625 0.8443621687928121
0.30517578125 0.8254181095253896
0.457763671875 0.8083854210139041
0.6103515625 0.795842757295951
0.762939453125 0.7864442419220835
0.91552734375 0.7777016999437446
1.068115234375 0.7713003043942753
1.220703125 0.7644691331718734
1.373291015625 0.7598546996309131
1.52587890625 0.7547087014418521
1.678466796875 0.7505579732322138
1.8310546875 0.7461244978693305
1.983642578125 0.7412725567196444
2.13623046875 0.7375629140690686
2.288818359375 0.7335818341513773
2.44140625 0.7303811363766427
2.593994140625 0.7267959024734947
2.74658203125 0.723945811168784
2.899169921875 0.7207111837356599
3.0517578125 0.7183474175345308
3.204345703125 0.7158253129275843
3.35693359375 0.7128621227615756
3.509521484375 0.7100685808875139
3.662109375 0.7074107576470099
3.814697265625 0.7048094838371548
3.96728515625 0.7020385617353527
4.119873046875 0.6994938373561468
4.2724609375 0.696756844912734
4.425048828125 0.6942347403057877
4.57763671875 0.6921763410301632
4.730224609375 0.6899143638042023
4.8828125 0.6877541755534097
5.035400390625 0.6858428047974727
5.18798828125 0.6843159701699492
5.340576171875 0.6820313731717287
5.4931640625 0.6799616640099744
5.645751953125 0.6780616031401673
5.79833984375 0.6763990498790861
5.950927734375 0.6739561144750482
6.103515625 0.6722030821249285
6.256103515625 0.6704500497748088
6.40869140625 0.6685160592466123
6.561279296875 0.6665820687184157
6.7138671875 0.6649534451157239
6.866455078125 0.6631325534488254
7.01904296875 0.6611985629206288
7.171630859375 0.6595246997734178
7.32421875 0.6580091750320239
7.476806640625 0.6565841293796686
7.62939453125 0.6553739715637795
7.781982421875 0.653666178758179
7.9345703125 0.6520149353832275
8.087158203125 0.6505785798447424
8.23974609375 0.6490178155588294
8.392333984375 0.6474457413867866
8.544921875 0.6458397375563544
8.697509765625 0.6443468325872201
8.85009765625 0.6432158439742397
9.002685546875 0.6419038971831824
9.1552734375 0.6405806405059953
9.307861328125 0.6393365530317168
9.46044921875 0.6379001974932316
9.613037109375 0.6364864617270061
9.765625 0.6351518951636891
9.918212890625 0.6337947088281126
10.07080078125 0.6326184806706129
10.223388671875 0.6313517734240748
10.3759765625 0.6299945870884983
10.528564453125 0.6288070490448688
10.68115234375 0.6274724824815519
10.833740234375 0.6259908873985475
10.986328125 0.6247807295826584
11.138916015625 0.623299134499654
11.29150390625 0.622258624975712
11.444091796875 0.620810959551097
11.5966796875 0.6196121116213378
11.749267578125 0.618560292211266
11.90185546875 0.6172709651924683
12.054443359375 0.6160042579459302
12.20703125 0.6146923111548729
12.359619140625 0.6133916742499453
12.51220703125 0.6123511647260033
12.664794921875 0.6112541057714123
12.8173828125 0.6100665677277828
12.969970703125 0.6087772407089851
13.12255859375 0.6075557730069662
13.275146484375 0.606413474507856
13.427734375 0.6052824858948755
13.580322265625 0.6042080467125441
13.73291015625 0.6029978888966551
13.885498046875 0.601900829942064
14.0380859375 0.6006680523539153
14.190673828125 0.5993447956767282
14.34326171875 0.5981120180885795
14.495849609375 0.5971280579952865
14.6484375 0.5958952804071378
14.801025390625 0.59461726327447
14.95361328125 0.5935202043198788
15.106201171875 0.5924570750236773
15.2587890625 0.5914844248165141
15.411376953125 0.590443915292572
15.56396484375 0.589346856337981
15.716552734375 0.5884194456753371
15.869140625 0.5875712042156017
16.021728515625 0.5864289057164914
16.17431640625 0.5853770863064196
16.326904296875 0.5842800273518286
16.4794921875 0.5833073771446654
16.632080078125 0.5822103181900744
16.78466796875 0.5811471888938727
16.937255859375 0.5800501299392817
17.08984375 0.5789643808708205
17.242431640625 0.5780256603220467
17.39501953125 0.5770643200010134
17.547607421875 0.5759785709325521
17.7001953125 0.5749154416363506
17.852783203125 0.5737052838204615
18.00537109375 0.5726760841826493
18.157958984375 0.5713867571638516
18.310546875 0.5703914871844288
18.463134765625 0.5693849073188761
18.61572265625 0.5682312989336361
18.768310546875 0.5672473388403431
18.9208984375 0.5661842095441415
19.073486328125 0.5652681087676273
19.22607421875 0.5642841486743343
19.378662109375 0.563322808353301
19.53125 0.5623840878045272
19.683837890625 0.5612983387360659
19.83642578125 0.5602012797814749
19.989013671875 0.55933041854948
20.1416015625 0.5584256276590956
20.294189453125 0.557475597224192
20.44677734375 0.5565594964476779
20.599365234375 0.5557564945324618
20.751953125 0.5547272948946496
20.904541015625 0.5539695325239526
21.05712890625 0.5531212910642173
21.209716796875 0.5521486408570542
21.3623046875 0.5510968214469824
21.514892578125 0.5502259602149874
21.66748046875 0.5493664088691222
21.820068359375 0.5485181674093869
21.97265625 0.5476246864051323
22.125244140625 0.546369289044724
22.27783203125 0.5456454563324166
22.430419921875 0.5447859049865514
22.5830078125 0.5439150437545565
22.735595703125 0.5429650133196529
22.88818359375 0.5420489125431387
23.040771484375 0.5411215018804948
23.193359375 0.5401488516733316
23.345947265625 0.5392779904413366
23.49853515625 0.5383166501203033
23.651123046875 0.5372761405963612
23.8037109375 0.5362469409585491
23.956298828125 0.5352742907513859
24.10888671875 0.534516528380689
24.261474609375 0.533702216579343
24.4140625 0.5327295663721798
24.566650390625 0.5318700150263147
24.71923828125 0.5309199845914111
24.871826171875 0.5300491233594162
25.0244140625 0.529076473152253
25.177001953125 0.5283074008954263
25.32958984375 0.5274817792079506
25.482177734375 0.5265996080898259
25.634765625 0.5256043381104031
25.787353515625 0.5247334768784081
25.93994140625 0.5237834464435045
26.092529296875 0.5229352049837692
26.2451171875 0.5220869635240338
26.397705078125 0.5210690737723515
26.55029296875 0.5200738037929287
26.702880859375 0.519191632674804
26.85546875 0.5182981516705494
27.008056640625 0.517506459641463
27.16064453125 0.5166921478401171
27.313232421875 0.5159117656971606
27.4658203125 0.5149956649206464
27.618408203125 0.5141021839163918
27.77099609375 0.5131069139369691
27.923583984375 0.5122360527049742
28.076171875 0.5114556705620177
28.228759765625 0.5106413587606717
28.38134765625 0.5098609766177152
28.533935546875 0.5088770165244222
28.6865234375 0.5081644936982446
28.839111328125 0.5073162522385092
28.99169921875 0.506581109640072
29.144287109375 0.5057554879525962
29.296875 0.5048733168344715
29.449462890625 0.5040250753747361
29.60205078125 0.5031542141427412
29.754638671875 0.5022494232523568
29.9072265625 0.5012089137284148
30.059814453125 0.5003719821548093
30.21240234375 0.49958029012572297
30.364990234375 0.49873204866598764
30.517578125 0.49783856766173307
30.670166015625 0.49705818551877656
30.82275390625 0.49627780337582006
30.975341796875 0.4953617025993059
31.1279296875 0.49455870068408975
31.280517578125 0.4936086702491862
31.43310546875 0.4928961474230085
31.585693359375 0.4920479059632732
31.73828125 0.49122228427579745
31.890869140625 0.49022701429637466
32.04345703125 0.4893448431782499
32.196044921875 0.4885079116046444
32.3486328125 0.48772752946168785
32.501220703125 0.48691321766034196
32.65380859375 0.4860762860867364
32.806396484375 0.485114945765703
32.958984375 0.48436849328113596
33.111572265625 0.4836559704549583
33.26416015625 0.4828755883120018
33.416748046875 0.4820952061690453
33.5693359375 0.48125827459543974
33.721923828125 0.4805005122247428
33.87451171875 0.47958441144822866
34.027099609375 0.47879271941914237
34.1796875 0.4780915064790945
34.332275390625 0.47736767376678696
34.48486328125 0.47648550264866224
34.637451171875 0.47551285244149905
34.7900390625 0.47475509007080213
34.942626953125 0.4738616090665476
35.09521484375 0.47304729726520167
35.247802734375 0.4722329854638557
35.400390625 0.4714639132070291
35.552978515625 0.4706496014056831
35.70556640625 0.4696882610846497
35.858154296875 0.46876085042200577
36.0107421875 0.467822129873232
36.163330078125 0.46701912795801587
36.31591796875 0.4663066051318382
36.468505859375 0.4654922933304923
36.62109375 0.46458750244010794
36.773681640625 0.4637505708665024
36.92626953125 0.46289101952063727
37.078857421875 0.46209932749155097
37.2314453125 0.4612058464872964
37.384033203125 0.46039153468595045
37.53662109375 0.4594641240233065
37.689208984375 0.4587629110832586
37.841796875 0.4579599091680425
37.994384765625 0.45715690725282637
38.14697265625 0.4563199756792209
38.299560546875 0.45552828365013454
38.4521484375 0.45473659162104824
38.604736328125 0.45395620947809173
38.75732421875 0.45306272847383716
38.909912109375 0.4523049661031403
39.0625 0.45140017521275594
39.215087890625 0.4505519337530206
39.36767578125 0.44971500217941507
39.520263671875 0.4487989014029009
39.6728515625 0.4479393500570358
39.825439453125 0.44700062950826197
39.97802734375 0.44615238804852664
40.130615234375 0.4453946256778297
40.283203125 0.4445237644458348
40.435791015625 0.4437207625306187
40.58837890625 0.4429969298183112
40.740966796875 0.44214868835857585
40.8935546875 0.4413117567849703
41.046142578125 0.440520064755884
41.19873046875 0.43978492215744674
41.351318359375 0.43890275103932197
41.50390625 0.4382015380992741
41.656494140625 0.4374777053869666
41.80908203125 0.4365050551798034
41.961669921875 0.4357133631507171
42.1142578125 0.43500084032453945
42.266845703125 0.43423176806771274
42.41943359375 0.43356448478605425
42.572021484375 0.43278410264309775
42.724609375 0.4318566919804538
42.877197265625 0.4310649999513675
43.02978515625 0.43022806837776195
43.182373046875 0.42943637634867565
43.3349609375 0.42874647329475757
43.487548828125 0.4280226405824501
43.64013671875 0.4272988078701426
43.792724609375 0.4265071158410563
43.9453125 0.42564756449519114
44.097900390625 0.4249124218967539
44.25048828125 0.42415465952605697
44.403076171875 0.42338558726923026
44.5556640625 0.4226956842153122
44.708251953125 0.4220057811613941
44.86083984375 0.4211123001571396
45.013427734375 0.4203092982419234
45.166015625 0.41948367655444774
45.318603515625 0.4187259141837508
45.47119140625 0.4178776727240155
45.623779296875 0.4169728818336311
45.7763671875 0.4161020206016362
45.928955078125 0.4154460472061075
46.08154296875 0.4146769749492808
46.234130859375 0.41399838178149256
46.38671875 0.41327454906918504
46.539306640625 0.4125054768123584
46.69189453125 0.41174771444166147
46.844482421875 0.4107863741206281
46.9970703125 0.40990420300250335
47.149658203125 0.4090785813150276
47.30224609375 0.40819641019690284
47.454833984375 0.4074499577123358
47.607421875 0.40672612500002825
47.760009765625 0.40592312308481215
47.91259765625 0.40504095196668743
48.065185546875 0.4043058093682501
48.2177734375 0.40355935688368305
48.370361328125 0.4027563549684669
48.52294921875 0.4017837047613037
48.675537109375 0.40094677318769817
48.828125 0.4002003207031311
48.980712890625 0.39931814958500633
49.13330078125 0.39852645755592003
49.285888671875 0.39779131495748277
49.4384765625 0.39705617235904545
49.591064453125 0.3961853111270505
49.74365234375 0.39538230921183437
49.896240234375 0.39461323695500766
50.048828125 0.3937763053814022
50.201416015625 0.3929846133523158
50.35400390625 0.39228340041226795
50.506591796875 0.3915482578138307
50.6591796875 0.39073394601248473
50.811767578125 0.38999880341404747
50.96435546875 0.38903746309301407
51.116943359375 0.3882118414055384
51.26953125 0.3874314592625819
51.422119140625 0.386786795753183
51.57470703125 0.38571235657085157
51.727294921875 0.38475101624981817
51.8798828125 0.38408373296815973
52.032470703125 0.3833259705974628
52.18505859375 0.3825682082267659
52.337646484375 0.38185568540058823
52.490234375 0.3809735142824635
52.642822265625 0.38017051236724736
52.79541015625 0.37936751045203126
52.947998046875 0.37851926899229593
53.1005859375 0.37763709787417116
53.253173828125 0.37677754652830603
53.40576171875 0.3759066852963111
53.558349609375 0.37500189440592674
53.7109375 0.374176272718451
53.863525390625 0.37331672137258587
54.01611328125 0.37244586014059095
54.168701171875 0.3715410692502066
54.3212890625 0.3707606871072501
54.473876953125 0.36993506541977433
54.62646484375 0.3691773030490774
54.779052734375 0.3683403714754719
54.931640625 0.36746951024347696
55.084228515625 0.3667343676450397
55.23681640625 0.3659539855020832
55.389404296875 0.3650039550671796
55.5419921875 0.36405392463227604
55.694580078125 0.36317175351415126
55.84716796875 0.36230089228215634
55.999755859375 0.3613734816195124
56.15234375 0.360468690729128
56.304931640625 0.3596996184723013
56.45751953125 0.358964475873864
56.610107421875 0.35802575532509023
56.7626953125 0.35710965454857607
56.915283203125 0.35634058229174936
57.06787109375 0.355435791401365
57.220458984375 0.35451969062485084
57.373046875 0.35369406893737515
57.525634765625 0.3528458274776398
57.67822265625 0.3518957970427362
57.830810546875 0.3510249358107413
57.9833984375 0.3501314548064867
58.135986328125 0.3493171430051408
58.28857421875 0.34853676086218427
58.441162109375 0.34776768860535756
58.59375 0.34690813725949243
58.746337890625 0.34609382545814654
58.89892578125 0.34523427411228136
59.051513671875 0.3444086524248057
59.2041015625 0.3435377911928107
59.356689453125 0.34270085961920516
59.50927734375 0.3419317873623785
59.661865234375 0.3412418843084604
59.814453125 0.34035971319033564
59.967041015625 0.33959064093350894
60.11962890625 0.33876501924603325
60.272216796875 0.3376566504053124
60.4248046875 0.3369101979207453
60.577392578125 0.33615243555004837
60.72998046875 0.3353381237487025
60.882568359375 0.33448988228896714
61.03515625 0.33369819025988084
61.187744140625 0.33277077959723683
61.34033203125 0.33195646779589094
61.492919921875 0.331142155994545
61.6455078125 0.3302599848764203
61.798095703125 0.32944567307507433
61.95068359375 0.32871053047663706
62.103271484375 0.3278283593585123
62.255859375 0.3268443992652193
62.408447265625 0.3259735380332244
62.56103515625 0.3249782680538016
62.713623046875 0.32405085739115763
62.8662109375 0.32319130604529245
63.018798828125 0.32229782504103793
63.17138671875 0.321483513239692
63.323974609375 0.32054479269091823
63.4765625 0.3196965512311829
63.629150390625 0.3188143801130581
63.78173828125 0.317954828767193
63.934326171875 0.31706134776293843
64.0869140625 0.31634882493676075
64.239501953125 0.31553451313541486
64.39208984375 0.3147315112201987
64.544677734375 0.3139171994188528
64.697265625 0.3131255073897665
64.849853515625 0.31225464615777154
65.00244140625 0.3113498552673872
65.155029296875 0.3103319655157048
65.3076171875 0.30948372405596947
65.460205078125 0.30869203202688317
65.61279296875 0.3078664103394074
65.765380859375 0.30714257762709996
65.91796875 0.3063508855980136
66.070556640625 0.30538954527698026
66.22314453125 0.3045073741588555
66.375732421875 0.30354603383782214
66.5283203125 0.3027091022642166
66.680908203125 0.3018382410322216
66.83349609375 0.30093345014183726
66.986083984375 0.2999947295930635
67.138671875 0.2992369672223666
67.291259765625 0.2984113455348909
67.44384765625 0.2974273854415979
67.596435546875 0.2964886648928241
67.7490234375 0.29557256411630994
67.901611328125 0.2944415755033295
68.05419921875 0.293661193360373
68.206787109375 0.2926546134948204
68.359375 0.2917837522628255
68.511962890625 0.29099206023373914
68.66455078125 0.2900533396849654
68.817138671875 0.2890580697055426
68.9697265625 0.28813065904289864
69.122314453125 0.2871014594050864
69.27490234375 0.2861288091979232
69.427490234375 0.28511091944624084
69.580078125 0.2837876627690537
69.732666015625 0.282905491650929
69.88525390625 0.2819667711021552
70.037841796875 0.28107329009790066
70.1904296875 0.2801571893213865
70.343017578125 0.27932025774778096
70.49560546875 0.27847201628804563
70.648193359375 0.27739757710571417
70.80078125 0.2764927862153298
70.953369140625 0.2755993052110753
71.10595703125 0.274513556142614
71.258544921875 0.273416497188023
71.4111328125 0.2723986074363406
71.563720703125 0.2713580979123986
71.71630859375 0.2703175883884566
71.868896484375 0.2693336282951636
72.021484375 0.2683383583157408
72.174072265625 0.2673204685640584
72.32666015625 0.26646091721819326
72.479248046875 0.26548826701103007
72.6318359375 0.2645382365761265
72.784423828125 0.26341855784927587
72.93701171875 0.2624459076421127
73.089599609375 0.2615184969794687
73.2421875 0.2606589456336036
73.394775390625 0.25961843610966157
73.54736328125 0.25855530681345995
73.699951171875 0.2577183752398544
73.8525390625 0.25679096457721046
74.005126953125 0.25572783528100884
74.15771484375 0.25485697404901386
74.310302734375 0.25398611281701894
74.462890625 0.25299084283759615
74.615478515625 0.25181461468009647
74.76806640625 0.2509098237897121
74.920654296875 0.24979014506286149
75.0732421875 0.24879487508343867
75.225830078125 0.24770912601497747
75.37841796875 0.2468495746691123
75.531005859375 0.24565072673935304
75.68359375 0.24477986550735809
75.836181640625 0.2437845955279353
75.98876953125 0.24269884645947407
76.141357421875 0.24168095670779166
76.2939453125 0.24083271524805633
76.446533203125 0.23979220572411433
76.59912109375 0.23888741483372997
76.751708984375 0.23785821519591777
76.904296875 0.23699866385005264
77.056884765625 0.23586767523707217
77.20947265625 0.23480454594087055
77.362060546875 0.23399023413952463
77.5146484375 0.23274614666524615
77.667236328125 0.2316377778245253
77.81982421875 0.2306085781867131
77.972412109375 0.22972640706858835
78.125 0.2288894754949828
78.277587890625 0.2276227682484447
78.43017578125 0.2265596389522431
78.582763671875 0.22563222828959914
78.7353515625 0.2247952967159936
78.887939453125 0.22369823776140257
79.04052734375 0.22283868641553742
79.193115234375 0.22182079666385504
79.345703125 0.22056539930344674
79.498291015625 0.21966060841306237
79.65087890625 0.2186540285475098
79.803466796875 0.21754565970678894
79.9560546875 0.21627895246025083
80.108642578125 0.21526106270856843
80.26123046875 0.21407352466493898
80.413818359375 0.21295384593808833
80.56640625 0.21165320903316082
80.718994140625 0.21053353030631017
80.87158203125 0.20931206260429128
81.024169921875 0.20794356638258496
81.1767578125 0.20671078879443627
81.329345703125 0.2057833781317923
81.48193359375 0.20472024883559067
81.634521484375 0.20367973931164865
81.787109375 0.20239041229285096
81.939697265625 0.20121418413535128
82.09228515625 0.20035463278948615
82.244873046875 0.19912185520133746
82.3974609375 0.19779859852415033
82.550048828125 0.19676939888633813
82.70263671875 0.19581936845143455
82.855224609375 0.19450742166037724
83.0078125 0.19345560225030542
83.160400390625 0.1921549653453779
83.31298828125 0.19094480752948884
83.465576171875 0.18971202994134015
83.6181640625 0.18864890064513853
83.770751953125 0.1875744614628071
83.92333984375 0.18644347284982665
84.075927734375 0.1850862865142501
84.228515625 0.1840005374457889
84.381103515625 0.18259811156569314
84.53369140625 0.181218305457857
84.686279296875 0.18016648604778518
84.8388671875 0.17911466663771336
84.991455078125 0.17776879018826663
85.14404296875 0.17670566089206502
85.296630859375 0.17550681296230572
85.44921875 0.17445499355223393
85.601806640625 0.17327876539473425
85.75439453125 0.17222694598466243
85.906982421875 0.17103940794103298
86.0595703125 0.16994234898644192
86.212158203125 0.16894707900701914
86.36474609375 0.1678613299385579
86.517333984375 0.16668510178105825
86.669921875 0.1653166055593519
86.822509765625 0.16414037740185225
86.97509765625 0.1627492614078863
87.127685546875 0.16164089256716546
87.2802734375 0.16043073475127637
87.432861328125 0.15933367579668534
87.58544921875 0.1579877993472386
87.738037109375 0.15683419096199855
87.890625 0.15549962439868162
88.043212890625 0.15430077646892235
88.19580078125 0.15301144945012465
88.348388671875 0.15180129163423556
88.5009765625 0.15052327450156766
88.653564453125 0.1493583562301978
88.80615234375 0.14818212807269815
88.958740234375 0.14699459002906867
89.111328125 0.14576181244091999
89.263916015625 0.1443028371301752
89.41650390625 0.14285517170556022
89.569091796875 0.14161108423128174
89.7216796875 0.1405253351628205
89.874267578125 0.13932648723306124
90.02685546875 0.13809370964491255
90.179443359375 0.13682700239837445
90.33203125 0.13556029515183635
90.484619140625 0.1341691791578704
90.63720703125 0.13277806316390445
90.789794921875 0.13129646808090006
90.9423828125 0.12990535208693413
91.094970703125 0.1283785174594105
91.24755859375 0.12676120374284847
91.400146484375 0.1253474679766229
91.552734375 0.1237640839184503
91.705322265625 0.12209022077123922
91.85791015625 0.1204729070546772
92.010498046875 0.11912703060523046
92.1630859375 0.11756626631931745
92.315673828125 0.11598288226114482
92.46826171875 0.1146483156978279
92.620849609375 0.11270301528350152
92.7734375 0.11109701145306929
92.926025390625 0.1098642338649206
93.07861328125 0.10843918821256524
93.231201171875 0.10714986119376753
93.3837890625 0.10545337827429686
93.536376953125 0.10394916341903286
93.68896484375 0.10262590674184574
93.841552734375 0.10070322609977898
93.994140625 0.09914246181386596
94.146728515625 0.0974685986666549
94.29931640625 0.09586259483622267
94.451904296875 0.0941548020306222
94.6044921875 0.09267320694761781
94.757080078125 0.09122554152300284
94.90966796875 0.08951774871740237
95.062255859375 0.0878325756840615
95.21484375 0.08618133230911004
95.367431640625 0.084564018592548
95.52001953125 0.08257347863370242
95.672607421875 0.08087699571423175
95.8251953125 0.078954315072165
95.977783203125 0.07730307169721354
96.13037109375 0.07556134923322365
96.282958984375 0.07383093665536357
96.435546875 0.07196480544394583
96.588134765625 0.06991771605445123
96.74072265625 0.06805158484303349
96.893310546875 0.06617414374548594
97.0458984375 0.06451159048440469
97.198486328125 0.06239664177813125
97.35107421875 0.060338242502506835
97.503662109375 0.058257223454622815
97.65625 0.05583690782284466
97.808837890625 0.05369933934431161
97.96142578125 0.051279023712533456
98.114013671875 0.04880215865010628
98.2666015625 0.04647232210736656
98.419189453125 0.043904977955900946
98.57177734375 0.04111143608183924
98.724365234375 0.03836313375229675
98.876953125 0.03538863370015818
99.029541015625 0.03257247205383687
99.18212890625 0.029405703937491617
99.334716796875 0.0260692875291993
99.4873046875 0.02291382929898385
99.639892578125 0.018819650519994634
99.79248046875 0.013119467910573182
99.945068359375 0.006638903158195222


==> index_lambda_10.txt <==
0.0 0.4523275858753999
0.152587890625 0.43528358747778456
0.30517578125 0.4330894695686025
0.457763671875 0.4311667889265357
0.6103515625 0.42962864441288234
0.762939453125 0.42868992386410854
0.91552734375 0.42786430217663285
1.068115234375 0.4271291595781955
1.220703125 0.4264618762965371
1.373291015625 0.42591900176230646
1.52587890625 0.42536481734194603
1.678466796875 0.424788013149326
1.8310546875 0.424324307818004
1.983642578125 0.4239284618034609
2.13623046875 0.4234760663582687
2.288818359375 0.42310284011598515
2.44140625 0.4227748534182208
2.593994140625 0.42243555683432665
2.74658203125 0.4220623305920431
2.899169921875 0.42173434389427883
3.0517578125 0.42144028685490387
3.204345703125 0.42112361004326937
3.35693359375 0.42088610243454344
3.509521484375 0.420625975053558
3.662109375 0.42034322790031287
3.814697265625 0.42007179063319755
3.96728515625 0.41980035336608224
4.119873046875 0.41956284575735636
4.2724609375 0.41937057769314967
4.425048828125 0.41911045031216415
4.57763671875 0.41889556247569787
4.730224609375 0.418658054866972
4.8828125 0.4184770966888951
5.035400390625 0.4182735187385586
5.18798828125 0.418081250674352
5.340576171875 0.4178663628378857
5.4931640625 0.4176627848875492
5.645751953125 0.4174931365956021
5.79833984375 0.41733479818978486
5.950927734375 0.4171764597839676
6.103515625 0.41696157194750133
6.256103515625 0.41676930388329464
6.40869140625 0.4166109654774774
6.561279296875 0.4164300072994005
6.7138671875 0.41627166889358325
6.866455078125 0.416113330487766
7.01904296875 0.4159436821958189
7.171630859375 0.41579665367613144
7.32421875 0.4156383152703142
7.476806640625 0.41549128675062674
7.62939453125 0.4153668780031989
7.781982421875 0.4152311593696412
7.9345703125 0.41509544073608357
8.087158203125 0.4149597221025259
8.23974609375 0.41482400346896825
8.392333984375 0.414665665063151
8.544921875 0.41450732665733375
8.697509765625 0.4143716080237761
8.85009765625 0.41424719927634823
9.002685546875 0.4141114806427906
9.1552734375 0.4139644521231031
9.307861328125 0.41382873348954546
9.46044921875 0.41370432474211766
9.613037109375 0.4135799159946898
9.765625 0.41346681713339173
9.918212890625 0.41333109849983407
10.07080078125 0.4131953798662764
10.223388671875 0.4130822810049784
10.3759765625 0.41295787225755054
10.528564453125 0.4128447733962525
10.68115234375 0.41273167453495446
10.833740234375 0.4126298855597862
10.986328125 0.4125167866984882
11.138916015625 0.4124263076094497
11.29150390625 0.4123018988620219
11.444091796875 0.41218880000072383
11.5966796875 0.41206439125329597
11.749267578125 0.41195129239199796
11.90185546875 0.4118268836445701
12.054443359375 0.4117250946694018
12.20703125 0.4116233056942336
12.359619140625 0.4115215167190654
12.51220703125 0.4114197277438971
12.664794921875 0.4113179387687289
12.8173828125 0.41120483990743084
12.969970703125 0.4111030509322626
13.12255859375 0.41098995207096456
13.275146484375 0.41088816309579634
13.427734375 0.4107637543483685
13.580322265625 0.4106619653732002
13.73291015625 0.4105375566257724
13.885498046875 0.41043576765060413
14.0380859375 0.4103452885615657
14.190673828125 0.4102548094725273
14.34326171875 0.4101643303834888
14.495849609375 0.4100625414083206
14.6484375 0.409983372205412
14.801025390625 0.4098815832302437
14.95361328125 0.4097684843689457
15.106201171875 0.4096780052799072
15.2587890625 0.409576216304739
15.411376953125 0.40947442732957073
15.56396484375 0.4093726383544025
15.716552734375 0.4092708493792343
15.869140625 0.4091803702901958
16.021728515625 0.4090898912011574
16.17431640625 0.4090107219982488
16.326904296875 0.40893155279534016
16.4794921875 0.4088410737063017
16.632080078125 0.40876190450339306
16.78466796875 0.40868273530048443
16.937255859375 0.4086035660975758
17.08984375 0.4085243968946672
17.242431640625 0.40844522769175856
17.39501953125 0.40836605848884994
17.547607421875 0.4082868892859413
17.7001953125 0.40819641019690284
17.852783203125 0.4081059311078644
18.00537109375 0.4080267619049558
18.157958984375 0.4079362828159174
18.310546875 0.4078458037268789
18.463134765625 0.4077553246378405
18.61572265625 0.40767615543493185
18.768310546875 0.40758567634589343
18.9208984375 0.4075065071429848
19.073486328125 0.40742733794007613
19.22607421875 0.4073368588510377
19.378662109375 0.4072689995342589
19.53125 0.40717852044522046
19.683837890625 0.4070767314700522
19.83642578125 0.40698625238101377
19.989013671875 0.40689577329197535
20.1416015625 0.40680529420293693
20.294189453125 0.40671481511389845
20.44677734375 0.40662433602486003
20.599365234375 0.4065564767080812
20.751953125 0.4064773075051726
20.904541015625 0.40639813830226396
21.05712890625 0.4063302789854851
21.209716796875 0.4062511097825765
21.3623046875 0.4061832504657977
21.514892578125 0.40610408126288905
21.66748046875 0.4060136021738506
21.820068359375 0.40593443297094195
21.97265625 0.4058552637680333
22.125244140625 0.4057874044512545
22.27783203125 0.40573085502060546
22.430419921875 0.40565168581769684
22.5830078125 0.4055725166147882
22.735595703125 0.4054933474118796
22.88818359375 0.40541417820897097
23.040771484375 0.40534631889219214
23.193359375 0.4052558398031537
23.345947265625 0.4051879804863749
23.49853515625 0.4051088112834662
23.651123046875 0.40504095196668743
23.8037109375 0.40496178276377875
23.956298828125 0.40488261356087013
24.10888671875 0.4047921344718317
24.261474609375 0.4047016553827933
24.4140625 0.40463379606601446
24.566650390625 0.404543316976976
24.71923828125 0.4044754576601972
24.871826171875 0.4044075983434184
25.0244140625 0.4043284291405097
25.177001953125 0.4042492599376011
25.32958984375 0.40419271050695205
25.482177734375 0.4041248511901733
25.634765625 0.40405699187339444
25.787353515625 0.4039891325566156
25.93994140625 0.4039212732398368
26.092529296875 0.40385341392305796
26.2451171875 0.40378555460627913
26.397705078125 0.4037176952895003
26.55029296875 0.40364983597272147
26.702880859375 0.40358197665594264
26.85546875 0.4035141173391638
27.008056640625 0.403446258022385
27.16064453125 0.40336708881947636
27.313232421875 0.40329922950269753
27.4658203125 0.4032313701859187
27.618408203125 0.4031635108691399
27.77099609375 0.40308434166623125
27.923583984375 0.4030164823494524
28.076171875 0.4029599329188034
28.228759765625 0.40289207360202456
28.38134765625 0.4028355241713755
28.533935546875 0.4027676648545967
28.6865234375 0.40269980553781787
28.839111328125 0.40262063633490924
28.99169921875 0.4025527770181304
29.144287109375 0.4024849177013516
29.296875 0.40241705838457276
29.449462890625 0.40233788918166413
29.60205078125 0.4022700298648853
29.754638671875 0.4021908606619767
29.9072265625 0.40211169145906805
30.059814453125 0.402055142028419
30.21240234375 0.4019759728255104
30.364990234375 0.40191942339486136
30.517578125 0.40184025419195274
30.670166015625 0.4017950146474335
30.82275390625 0.4017158454445249
30.975341796875 0.4016592960138759
31.1279296875 0.40159143669709707
31.280517578125 0.40153488726644804
31.43310546875 0.4014670279496692
31.585693359375 0.4014104785190202
31.73828125 0.40134261920224135
31.890869140625 0.4012860697715923
32.04345703125 0.4012182104548135
32.196044921875 0.40116166102416445
32.3486328125 0.4010824918212558
32.501220703125 0.401014632504477
32.65380859375 0.400958083073828
32.806396484375 0.400901533643179
32.958984375 0.40082236444027036
33.111572265625 0.40075450512349153
33.26416015625 0.4006979556928425
33.416748046875 0.40063009637606367
33.5693359375 0.40056223705928484
33.721923828125 0.400494377742506
33.87451171875 0.4004265184257272
34.027099609375 0.40036996899507815
34.1796875 0.4003021096782993
34.332275390625 0.4002342503615205
34.48486328125 0.40017770093087146
34.637451171875 0.4001098416140927
34.7900390625 0.40004198229731386
34.942626953125 0.39997412298053503
35.09521484375 0.3999062636637562
35.247802734375 0.39984971423310717
35.400390625 0.39978185491632834
35.552978515625 0.3997253054856793
35.70556640625 0.3996461362827707
35.858154296875 0.39957827696599185
36.0107421875 0.399510417649213
36.163330078125 0.399453868218564
36.31591796875 0.39939731878791496
36.468505859375 0.39931814958500633
36.62109375 0.3992616001543573
36.773681640625 0.3992050507237083
36.92626953125 0.3991371914069295
37.078857421875 0.39906933209015066
37.2314453125 0.39900147277337183
37.384033203125 0.398933613456593
37.53662109375 0.3988657541398142
37.689208984375 0.39879789482303535
37.841796875 0.3987300355062565
37.994384765625 0.3986734860756075
38.14697265625 0.39860562675882866
38.299560546875 0.3985490773281796
38.4521484375 0.3984812180114008
38.604736328125 0.3984246685807518
38.75732421875 0.398356809263973
38.909912109375 0.39830025983332396
39.0625 0.39822109063041533
39.215087890625 0.3981532313136365
39.36767578125 0.3980853719968577
39.520263671875 0.39802882256620864
39.6728515625 0.3979722731355596
39.825439453125 0.397893103932651
39.97802734375 0.39783655450200195
40.130615234375 0.3977800050713529
40.283203125 0.3977008358684443
40.435791015625 0.39763297655166546
40.58837890625 0.3975764271210165
40.740966796875 0.3974972579181078
40.8935546875 0.3974407084874588
41.046142578125 0.3973615392845502
41.19873046875 0.3972936799677714
41.351318359375 0.39722582065099254
41.50390625 0.3971579613342137
41.656494140625 0.3970901020174349
41.80908203125 0.39703355258678585
41.961669921875 0.396965693270007
42.1142578125 0.396909143839358
42.266845703125 0.39685259440870896
42.41943359375 0.39677342520580033
42.572021484375 0.3967055658890215
42.724609375 0.39664901645837247
42.877197265625 0.39658115714159364
43.02978515625 0.3965132978248148
43.182373046875 0.39644543850803604
43.3349609375 0.396388889077387
43.487548828125 0.3963097198744784
43.64013671875 0.39625317044382935
43.792724609375 0.3961853111270505
43.9453125 0.3961174518102717
44.097900390625 0.39604959249349286
44.25048828125 0.39598173317671403
44.403076171875 0.3959138738599352
44.5556640625 0.3958460145431564
44.708251953125 0.39577815522637755
44.86083984375 0.3957102959095987
45.013427734375 0.3956537464789497
45.166015625 0.39558588716217086
45.318603515625 0.3955293377315218
45.47119140625 0.3954388586424834
45.623779296875 0.3953709993257046
45.7763671875 0.39530314000892575
45.928955078125 0.3952352806921469
46.08154296875 0.3951674213753681
46.234130859375 0.39509956205858926
46.38671875 0.39503170274181043
46.539306640625 0.3949638434250316
46.69189453125 0.39489598410825283
46.844482421875 0.394828124791474
46.9970703125 0.39478288524695476
47.149658203125 0.39471502593017593
47.30224609375 0.3946584764995269
47.454833984375 0.39459061718274807
47.607421875 0.39451144797983945
47.760009765625 0.3944435886630606
47.91259765625 0.3943757293462818
48.065185546875 0.39430787002950296
48.2177734375 0.39424001071272413
48.370361328125 0.3941834612820751
48.52294921875 0.3941042920791665
48.675537109375 0.39404774264851744
48.828125 0.39399119321786846
48.980712890625 0.39391202401495984
49.13330078125 0.3938554745843108
49.285888671875 0.393787615267532
49.4384765625 0.39371975595075315
49.591064453125 0.3936632065201041
49.74365234375 0.3936066570894551
49.896240234375 0.39355010765880605
50.048828125 0.3934822483420272
50.201416015625 0.3934030791391186
50.35400390625 0.3933578395945994
50.506591796875 0.3932899802778206
50.6591796875 0.39322212096104175
50.811767578125 0.3931542616442629
50.96435546875 0.3930750924413543
51.116943359375 0.3929959232384457
51.26953125 0.39293937380779664
51.422119140625 0.392860204604888
51.57470703125 0.39278103540197934
51.727294921875 0.3927018661990707
51.8798828125 0.3926340068822919
52.032470703125 0.39256614756551306
52.18505859375 0.39249828824873423
52.337646484375 0.3924304289319554
52.490234375 0.3923738795013064
52.642822265625 0.3923173300706574
52.79541015625 0.39224947075387856
52.947998046875 0.39218161143709973
53.1005859375 0.3921024422341911
53.253173828125 0.3920345829174123
53.40576171875 0.39196672360063345
53.558349609375 0.3919101741699844
53.7109375 0.3918423148532056
53.863525390625 0.39177445553642676
54.01611328125 0.39170659621964793
54.168701171875 0.3916274270167393
54.3212890625 0.3915595676999605
54.473876953125 0.39149170838318165
54.62646484375 0.391412539180273
54.779052734375 0.3913446798634942
54.931640625 0.39126551066058557
55.084228515625 0.39119765134380674
55.23681640625 0.3911411019131577
55.389404296875 0.3910619327102491
55.5419921875 0.39099407339347025
55.694580078125 0.3909262140766914
55.84716796875 0.3908583547599126
55.999755859375 0.39077918555700397
56.15234375 0.39071132624022514
56.304931640625 0.3906208471511867
56.45751953125 0.3905642977205377
56.610107421875 0.39048512851762907
56.7626953125 0.39040595931472044
56.915283203125 0.3903494098840714
57.06787109375 0.3902702406811628
57.220458984375 0.39019107147825416
57.373046875 0.39012321216147533
57.525634765625 0.3900666627308263
57.67822265625 0.3899874935279177
57.830810546875 0.38990832432500905
57.9833984375 0.3898404650082302
58.135986328125 0.3897839155775812
58.28857421875 0.38971605626080236
58.441162109375 0.38963688705789373
58.59375 0.3895577178549851
58.746337890625 0.3894898585382063
58.89892578125 0.38941068933529766
59.051513671875 0.3893428300185188
59.2041015625 0.3892862805878698
59.356689453125 0.38920711138496117
59.50927734375 0.38912794218205254
59.661865234375 0.3890600828652737
59.814453125 0.3889809136623651
59.967041015625 0.38891305434558626
60.11962890625 0.38884519502880743
60.272216796875 0.38876602582589875
60.4248046875 0.38868685662299013
60.577392578125 0.3886189973062113
60.72998046875 0.3885285182171729
60.882568359375 0.38846065890039405
61.03515625 0.3883927995836152
61.187744140625 0.3883249402668364
61.34033203125 0.38825708095005756
61.492919921875 0.38818922163327874
61.6455078125 0.3881326722026297
61.798095703125 0.3880535029997211
61.95068359375 0.3879969535690721
62.103271484375 0.3879177843661634
62.255859375 0.387827305277125
62.408447265625 0.38775944596034617
62.56103515625 0.38769158664356734
62.713623046875 0.3876124174406587
62.8662109375 0.3875445581238799
63.018798828125 0.38745407903484147
63.17138671875 0.38736359994580305
63.323974609375 0.38728443074289437
63.4765625 0.38721657142611554
63.629150390625 0.38714871210933677
63.78173828125 0.3870695429064281
63.934326171875 0.38699037370351946
64.0869140625 0.38689989461448104
64.239501953125 0.3868207254115724
64.39208984375 0.3867415562086638
64.544677734375 0.38666238700575517
64.697265625 0.3865832178028465
64.849853515625 0.3865153584860677
65.00244140625 0.38643618928315904
65.155029296875 0.3863570200802504
65.3076171875 0.386266540991212
65.460205078125 0.38618737178830337
65.61279296875 0.38610820258539474
65.765380859375 0.3860290333824861
65.91796875 0.38594986417957744
66.070556640625 0.3858706949766688
66.22314453125 0.3857915257737602
66.375732421875 0.38570104668472177
66.5283203125 0.38562187748181315
66.680908203125 0.3855427082789045
66.83349609375 0.3854635390759959
66.986083984375 0.3853843698730872
67.138671875 0.3853052006701786
67.291259765625 0.3852147215811402
67.44384765625 0.38514686226436134
67.596435546875 0.3850563831753229
67.7490234375 0.3849659040862845
67.901611328125 0.3848867348833758
68.05419921875 0.3848075656804672
68.206787109375 0.3847170865914288
68.359375 0.38463791738852016
68.511962890625 0.3845361284133519
68.66455078125 0.38444564932431347
68.817138671875 0.38436648012140484
68.9697265625 0.3842760010323664
69.122314453125 0.38418552194332795
69.27490234375 0.3841176626265491
69.427490234375 0.3840158736513809
69.580078125 0.3839367044484723
69.732666015625 0.383834915473304
69.88525390625 0.3837557462703954
70.037841796875 0.38365395729522717
70.1904296875 0.38357478809231854
70.343017578125 0.3834616892310205
70.49560546875 0.38337121014198206
70.648193359375 0.3832694211668138
70.80078125 0.38317894207777536
70.953369140625 0.38306584321647735
71.10595703125 0.3829640542413091
71.258544921875 0.38288488503840046
71.4111328125 0.38278309606323224
71.563720703125 0.38268130708806397
71.71630859375 0.38257951811289576
71.868896484375 0.3824890390238573
72.021484375 0.38238725004868906
72.174072265625 0.382274151187391
72.32666015625 0.3821836720983526
72.479248046875 0.3820705732370545
72.6318359375 0.3819687842618863
72.784423828125 0.3818783051728479
72.93701171875 0.3817765161976796
73.089599609375 0.3816747272225114
73.2421875 0.3815729382473431
73.394775390625 0.3814711492721749
73.54736328125 0.38135805041087684
73.699951171875 0.3812449515495788
73.8525390625 0.38115447246054035
74.005126953125 0.38106399337150193
74.15771484375 0.3809508945102039
74.310302734375 0.38086041542116544
74.462890625 0.38074731655986743
74.615478515625 0.38064552758469916
74.76806640625 0.38054373860953095
74.920654296875 0.38045325952049247
75.0732421875 0.38034016065919446
75.225830078125 0.3802270617978964
75.37841796875 0.38014789259498777
75.531005859375 0.38003479373368976
75.68359375 0.3799556245307811
75.836181640625 0.37985383555561286
75.98876953125 0.3797520465804446
76.141357421875 0.3796389477191466
76.2939453125 0.37954846863010816
76.446533203125 0.3794240598826803
76.59912109375 0.3793335807936419
76.751708984375 0.3792204819323438
76.904296875 0.37910738307104574
77.056884765625 0.37899428420974773
77.20947265625 0.37888118534844967
77.362060546875 0.37877939637328145
77.5146484375 0.3786549876258536
77.667236328125 0.3785531986506853
77.81982421875 0.3784514096755171
77.972412109375 0.37832700092808924
78.125 0.37821390206679123
78.277587890625 0.37808949331936337
78.43017578125 0.3779763944580653
78.582763671875 0.37784067582450764
78.7353515625 0.37771626707707984
78.887939453125 0.377591858329652
79.04052734375 0.3774561396960943
79.193115234375 0.37732042106253666
79.345703125 0.377184702428979
79.498291015625 0.37707160356768094
79.65087890625 0.3769698145925127
79.803466796875 0.37683409595895506
79.9560546875 0.3766983773253974
80.108642578125 0.3765852784640994
80.26123046875 0.37644955983054174
80.413818359375 0.3763138411969841
80.56640625 0.3761781225634264
80.718994140625 0.37606502370212835
80.87158203125 0.37595192484083034
81.024169921875 0.3758275160934025
81.1767578125 0.3757144172321044
81.329345703125 0.37559000848467655
81.48193359375 0.37546559973724875
81.634521484375 0.3753411909898209
81.787109375 0.3751715426978738
81.939697265625 0.375047133950446
82.09228515625 0.3749340350891479
82.244873046875 0.37477569668333066
82.3974609375 0.374639978049773
82.550048828125 0.37449294953008555
82.70263671875 0.3743798506687875
82.855224609375 0.3742441320352298
83.0078125 0.3740971035155424
83.160400390625 0.37392745522359533
83.31298828125 0.37380304647616747
83.465576171875 0.3736673278426098
83.6181640625 0.37350898943679256
83.770751953125 0.3733619609171051
83.92333984375 0.37320362251128786
84.075927734375 0.37303397421934076
84.228515625 0.3728643259273937
84.381103515625 0.37273991717996585
84.53369140625 0.37255895900188896
84.686279296875 0.37235538105155247
84.8388671875 0.3721970426457352
84.991455078125 0.3720047745815286
85.14404296875 0.3718577460618411
85.296630859375 0.3717107175421536
85.44921875 0.3715523791363364
85.601806640625 0.3713940407305191
85.75439453125 0.371224392438572
85.906982421875 0.3710208144882356
86.0595703125 0.3708737859685481
86.212158203125 0.37070413767660104
86.36474609375 0.370534489384654
86.517333984375 0.3703309114343175
86.669921875 0.3701725730285002
86.822509765625 0.36994637530590413
86.97509765625 0.3697654171278273
87.127685546875 0.3695844589497504
87.2802734375 0.3693921908855437
87.432861328125 0.36921123270746686
87.58544921875 0.36901896464326017
87.738037109375 0.3688153866929237
87.890625 0.368623118628717
88.043212890625 0.36846478022289975
88.19580078125 0.36826120227256326
88.348388671875 0.3680123847777076
88.5009765625 0.3677974969412413
88.653564453125 0.36757129921864523
88.80615234375 0.3673451014960491
88.958740234375 0.3671302136595828
89.111328125 0.36690401593698674
89.263916015625 0.36665519844213107
89.41650390625 0.36638376117501575
89.569091796875 0.3661462535662898
89.7216796875 0.36592005584369375
89.874267578125 0.36569385812109767
90.02685546875 0.36544504062624195
90.179443359375 0.3652075330175161
90.33203125 0.36492478586427096
90.484619140625 0.36466465848328544
90.63720703125 0.3644158409884298
90.789794921875 0.36415571360744425
90.9423828125 0.3638277269096799
91.094970703125 0.3635110500980454
91.24755859375 0.36318306340028106
91.400146484375 0.36286638658864656
91.552734375 0.36257232954927165
91.705322265625 0.36228958239602654
91.85791015625 0.3619955253566516
92.010498046875 0.36171277820340647
92.1630859375 0.3613734816195124
92.315673828125 0.36104549492174803
92.46826171875 0.3606835785655943
92.620849609375 0.36033297209557036
92.7734375 0.359948435967157
92.926025390625 0.3596317591555225
93.07861328125 0.3592359131409793
93.231201171875 0.35888530667095536
93.3837890625 0.35850077054254204
93.536376953125 0.35807099486960947
93.68896484375 0.35770907851345574
93.841552734375 0.3572679929543933
93.994140625 0.3567816678508117
94.146728515625 0.35636320206400895
94.29931640625 0.355899496732687
94.451904296875 0.3553905518568458
94.6044921875 0.3549042267532642
94.757080078125 0.354451831308072
94.90966796875 0.35398812597675006
95.062255859375 0.35349049098703866
95.21484375 0.35300416588345707
95.367431640625 0.35247260123535623
95.52001953125 0.3518731772704766
95.672607421875 0.35125113353333737
95.8251953125 0.35071956888523653
95.977783203125 0.3499618065145397
96.13037109375 0.34924928368836194
96.282958984375 0.3483671125702372
96.435546875 0.34764327985792975
96.588134765625 0.34678372851206457
96.74072265625 0.34590155739393985
96.893310546875 0.3450759357064641
97.0458984375 0.3442390041328586
97.198486328125 0.3433229033563444
97.35107421875 0.3423276333769216
97.503662109375 0.3412871238529796
97.65625 0.34014482535386936
97.808837890625 0.33879894890442264
97.96142578125 0.3376566504053124
98.114013671875 0.33614112566391857
98.2666015625 0.3344220229721883
98.419189453125 0.3326803005081984
98.57177734375 0.3304296331683673
98.724365234375 0.32773788026947387
98.876953125 0.32463897146990744
99.029541015625 0.32161923187324964
99.18212890625 0.3184637736430342
99.334716796875 0.31401898839402104
99.4873046875 0.3075723533000325
99.639892578125 0.29885243109395326
99.79248046875 0.28266798404220306
99.945068359375 0.24190715443038777


==> index_lambda_100.txt <==
0.0 0.4422504773337441
0.152587890625 0.4296060246406227
0.30517578125 0.4277625132014646
0.457763671875 0.4263713972074986
0.6103515625 0.4255910150645421
0.762939453125 0.4247653933770664
0.91552734375 0.42406418043701855
1.068115234375 0.4235326157889177
1.220703125 0.4229784313685573
1.373291015625 0.4224581766065863
1.52587890625 0.42203971081978353
1.678466796875 0.42159862526072117
1.8310546875 0.42115753970165876
1.983642578125 0.42081824311776467
2.13623046875 0.42046763664774073
2.288818359375 0.4201961993806254
2.44140625 0.41987952256899086
2.593994140625 0.41955153587122657
2.74658203125 0.41926878871798146
2.899169921875 0.41899735145086614
3.0517578125 0.4187598438421402
3.204345703125 0.41854495600567393
3.35693359375 0.41833006816920765
3.509521484375 0.41805863090209233
3.662109375 0.41784374306562605
3.814697265625 0.4176514750014194
3.96728515625 0.4174252772788233
4.119873046875 0.41723300921461665
4.2724609375 0.41704074115040995
4.425048828125 0.41685978297233306
4.57763671875 0.416690134680386
4.730224609375 0.41652048638843897
4.8828125 0.4163169084381025
5.035400390625 0.4161472601461554
5.18798828125 0.41597761185420834
5.340576171875 0.41580796356226124
5.4931640625 0.4156609350425738
5.645751953125 0.41551390652288633
5.79833984375 0.4153668780031989
5.950927734375 0.4152198494835114
6.103515625 0.4150502011915644
6.256103515625 0.41490317267187693
6.40869140625 0.4147561441521894
6.561279296875 0.4146204255186318
6.7138671875 0.4144620871128145
6.866455078125 0.41432636847925686
7.01904296875 0.4141567201873098
7.171630859375 0.41402100155375215
7.32421875 0.4138965928063243
7.476806640625 0.4137834939450263
7.62939453125 0.413681704969858
7.781982421875 0.41356860610856
7.9345703125 0.4134781270195215
8.087158203125 0.4133537182720937
8.23974609375 0.41321799963853606
8.392333984375 0.4130935908911082
8.544921875 0.4129918019159399
8.697509765625 0.4129013228269015
8.85009765625 0.4127882239656035
9.002685546875 0.41267512510430543
9.1552734375 0.41256202624300736
9.307861328125 0.41244892738170935
9.46044921875 0.4123358285204113
9.613037109375 0.41223403954524307
9.765625 0.4121322505700748
9.918212890625 0.4120417714810364
10.07080078125 0.4119286726197383
10.223388671875 0.4118381935306999
10.3759765625 0.4117250946694018
10.528564453125 0.4115893760358442
10.68115234375 0.41148758706067595
10.833740234375 0.4113744881993779
10.986328125 0.4112613893380799
11.138916015625 0.41117091024904145
11.29150390625 0.4110691212738732
11.444091796875 0.41097864218483476
11.5966796875 0.41088816309579634
11.749267578125 0.41079768400675787
11.90185546875 0.41069589503158965
12.054443359375 0.41060541594255123
12.20703125 0.41052624673964255
12.359619140625 0.41042445776447434
12.51220703125 0.4103339786754359
12.664794921875 0.41023218970026765
12.8173828125 0.4101417106112292
12.969970703125 0.4100738512944504
13.12255859375 0.4099946820915418
13.275146484375 0.40990420300250335
13.427734375 0.4098024140273351
13.580322265625 0.40971193493829666
13.73291015625 0.40962145584925824
13.885498046875 0.40953097676021977
14.0380859375 0.40942918778505155
14.190673828125 0.4093500185821429
14.34326171875 0.40925953949310445
14.495849609375 0.40916906040406603
14.6484375 0.4090898912011574
14.801025390625 0.408999412112119
14.95361328125 0.40893155279534016
15.106201171875 0.4088297638201719
15.2587890625 0.40875059461726326
15.411376953125 0.40868273530048443
15.56396484375 0.408592256211446
15.716552734375 0.4084904672362778
15.869140625 0.40842260791949897
16.021728515625 0.4083434387165903
16.17431640625 0.40826426951368167
16.326904296875 0.40817379042464325
16.4794921875 0.4081059311078644
16.632080078125 0.4080267619049558
16.78466796875 0.40794759270204717
16.937255859375 0.40785711361300875
17.08984375 0.4077892542962299
17.242431640625 0.40769877520719144
17.39501953125 0.407608296118153
17.547607421875 0.4075291269152444
17.7001953125 0.40746126759846557
17.852783203125 0.40737078850942715
18.00537109375 0.4073142390787781
18.157958984375 0.4072350698758695
18.310546875 0.40716721055909066
18.463134765625 0.40708804135618204
18.61572265625 0.4070201820394032
18.768310546875 0.4069410128364946
18.9208984375 0.40688446340584555
19.073486328125 0.4067939843168071
19.22607421875 0.40671481511389845
19.378662109375 0.40663564591098983
19.53125 0.4065790964803408
19.683837890625 0.40649992727743217
19.83642578125 0.40644337784678314
19.989013671875 0.4063642086438745
20.1416015625 0.4062850394409659
20.294189453125 0.40621718012418706
20.44677734375 0.40614932080740823
20.599365234375 0.4060701516044996
20.751953125 0.4060022922877208
20.904541015625 0.40592312308481215
21.05712890625 0.4058552637680333
21.209716796875 0.4057987143373843
21.3623046875 0.40571954513447567
21.514892578125 0.40564037593156704
21.66748046875 0.4055612067286584
21.820068359375 0.4054933474118796
21.97265625 0.40541417820897097
22.125244140625 0.40534631889219214
22.27783203125 0.4052784595754133
22.430419921875 0.4052106002586345
22.5830078125 0.40515405082798545
22.735595703125 0.4050748816250768
22.88818359375 0.405007022308298
23.040771484375 0.40493916299151916
23.193359375 0.40487130367474033
23.345947265625 0.4048034443579615
23.49853515625 0.4047468949273125
23.651123046875 0.4046903454966635
23.8037109375 0.40462248617988467
23.956298828125 0.40456593674923563
24.10888671875 0.404486767546327
24.261474609375 0.4044189082295482
24.4140625 0.40436235879889915
24.566650390625 0.4042831895959905
24.71923828125 0.4042266401653415
24.871826171875 0.40415878084856266
25.0244140625 0.40407961164565404
25.177001953125 0.4040117523288752
25.32958984375 0.4039552028982262
25.482177734375 0.40388734358144734
25.634765625 0.4038194842646685
25.787353515625 0.40377424472014933
25.93994140625 0.4037063854033705
26.092529296875 0.4036385260865917
26.2451171875 0.40357066676981285
26.397705078125 0.403502807453034
26.55029296875 0.4034236382501254
26.702880859375 0.40337839870560616
26.85546875 0.40328791961656774
27.008056640625 0.4032426800720485
27.16064453125 0.40317482075526967
27.313232421875 0.40311827132462064
27.4658203125 0.4030617218939716
27.618408203125 0.4030051724633226
27.77099609375 0.4029373131465438
27.923583984375 0.40286945382976497
28.076171875 0.40281290439911593
28.228759765625 0.4027450450823371
28.38134765625 0.4026771857655583
28.533935546875 0.40263194622103904
28.6865234375 0.40257539679039006
28.839111328125 0.4025301572458708
28.99169921875 0.4024509880429622
29.144287109375 0.40239443861231317
29.296875 0.40232657929553434
29.449462890625 0.4022587199787555
29.60205078125 0.4022021705481065
29.754638671875 0.4021569310035873
29.9072265625 0.40208907168680846
30.059814453125 0.40202121237002963
30.21240234375 0.4019646629393806
30.364990234375 0.4018968036226018
30.517578125 0.40184025419195274
30.670166015625 0.4017837047613037
30.82275390625 0.4017045355583951
30.975341796875 0.40163667624161625
31.1279296875 0.4015801268109672
31.280517578125 0.40153488726644804
31.43310546875 0.4014670279496692
31.585693359375 0.4013991686328904
31.73828125 0.40134261920224135
31.890869140625 0.4012860697715923
32.04345703125 0.4012295203409433
32.196044921875 0.4011729709102943
32.3486328125 0.4011051115935155
32.501220703125 0.40104856216286644
32.65380859375 0.4009920127322174
32.806396484375 0.4009241534154386
32.958984375 0.40087891387091934
33.111572265625 0.40082236444027036
33.26416015625 0.40076581500962133
33.416748046875 0.4006979556928425
33.5693359375 0.40063009637606367
33.721923828125 0.40057354694541464
33.87451171875 0.4005169975147656
34.027099609375 0.4004717579702464
34.1796875 0.4004152085395974
34.332275390625 0.40034734922281856
34.48486328125 0.4002907997921695
34.637451171875 0.4002342503615205
34.7900390625 0.40016639104474166
34.942626953125 0.4001098416140927
35.09521484375 0.40004198229731386
35.247802734375 0.3999967427527946
35.400390625 0.3999401933221456
35.552978515625 0.39987233400536676
35.70556640625 0.39980447468858793
35.858154296875 0.3997479252579389
36.0107421875 0.3996913758272899
36.163330078125 0.3996235165105111
36.31591796875 0.39956696707986206
36.468505859375 0.399510417649213
36.62109375 0.3994425583324342
36.773681640625 0.39938600890178516
36.92626953125 0.39930683969887654
37.078857421875 0.3992389803820977
37.2314453125 0.3991824309514487
37.384033203125 0.3991258815207997
37.53662109375 0.39908064197628046
37.689208984375 0.39901278265950163
37.841796875 0.3989562332288526
37.994384765625 0.39888837391207377
38.14697265625 0.39882051459529494
38.299560546875 0.3987639651646459
38.4521484375 0.39870741573399693
38.604736328125 0.3986395564172181
38.75732421875 0.39858300698656907
38.909912109375 0.39852645755592003
39.0625 0.398469908125271
39.215087890625 0.39840204880849217
39.36767578125 0.39834549937784314
39.520263671875 0.39827764006106436
39.6728515625 0.39822109063041533
39.825439453125 0.3981645411997663
39.97802734375 0.39809668188298747
40.130615234375 0.39804013245233844
40.283203125 0.3979722731355596
40.435791015625 0.3979044138187808
40.58837890625 0.39784786438813174
40.740966796875 0.39779131495748277
40.8935546875 0.39772345564070394
41.046142578125 0.3976669062100549
41.19873046875 0.39761035677940587
41.351318359375 0.39754249746262704
41.50390625 0.3974746381458482
41.656494140625 0.3974180887151992
41.80908203125 0.3973615392845502
41.961669921875 0.39730498985390117
42.1142578125 0.39723713053712234
42.266845703125 0.3971805811064733
42.41943359375 0.3971240316758243
42.572021484375 0.39705617235904545
42.724609375 0.3969996229283964
42.877197265625 0.3969317636116176
43.02978515625 0.39685259440870896
43.182373046875 0.39678473509193013
43.3349609375 0.39672818566128115
43.487548828125 0.3966603263445023
43.64013671875 0.3965924670277235
43.792724609375 0.3965132978248148
43.9453125 0.39644543850803604
44.097900390625 0.3963775791912572
44.25048828125 0.3963210297606082
44.403076171875 0.39625317044382935
44.5556640625 0.3961966210131803
44.708251953125 0.3961287616964015
44.86083984375 0.39607221226575245
45.013427734375 0.3960043529489736
45.166015625 0.3959364936321948
45.318603515625 0.39586863431541597
45.47119140625 0.39580077499863714
45.623779296875 0.39574422556798816
45.7763671875 0.39568767613733913
45.928955078125 0.3956311267066901
46.08154296875 0.39556326738991127
46.234130859375 0.39550671795926223
46.38671875 0.3954275487563536
46.539306640625 0.3953709993257046
46.69189453125 0.39530314000892575
46.844482421875 0.3952465905782767
46.9970703125 0.39517873126149794
47.149658203125 0.3951221818308489
47.30224609375 0.3950543225140701
47.454833984375 0.39499777308342104
47.607421875 0.394941223652772
47.760009765625 0.394884674222123
47.91259765625 0.39481681490534415
48.065185546875 0.39476026547469517
48.2177734375 0.39469240615791634
48.370361328125 0.3946358567272673
48.52294921875 0.3945679974104885
48.675537109375 0.39450013809370965
48.828125 0.3944435886630606
48.980712890625 0.3943870392324116
49.13330078125 0.39431917991563276
49.285888671875 0.3942626304849838
49.4384765625 0.3941834612820751
49.591064453125 0.3941269118514261
49.74365234375 0.3940590525346473
49.896240234375 0.39400250310399826
50.048828125 0.39393464378721943
50.201416015625 0.3938554745843108
50.35400390625 0.39379892515366177
50.506591796875 0.39373106583688294
50.6591796875 0.3936632065201041
50.811767578125 0.3935953472033253
50.96435546875 0.39352748788654646
51.116943359375 0.3934596285697676
51.26953125 0.3934030791391186
51.422119140625 0.39332390993620997
51.57470703125 0.39326736050556094
51.727294921875 0.39321081107491196
51.8798828125 0.3931316418720033
52.032470703125 0.39306378255522445
52.18505859375 0.3929959232384457
52.337646484375 0.39293937380779664
52.490234375 0.3928715144910178
52.642822265625 0.392803655174239
52.79541015625 0.39274710574358995
52.947998046875 0.3926792464268111
53.1005859375 0.3926000772239025
53.253173828125 0.39255483767938326
53.40576171875 0.39247566847647464
53.558349609375 0.3924191190458256
53.7109375 0.3923512597290468
53.863525390625 0.3922947102983978
54.01611328125 0.39222685098161897
54.168701171875 0.39218161143709973
54.3212890625 0.3921137521203209
54.473876953125 0.3920458928035421
54.62646484375 0.39198934337289304
54.779052734375 0.391932793942244
54.931640625 0.3918649346254652
55.084228515625 0.39178576542255655
55.23681640625 0.3917179061057777
55.389404296875 0.3916387369028691
55.5419921875 0.39157087758609027
55.694580078125 0.39149170838318165
55.84716796875 0.391412539180273
55.999755859375 0.391355989749624
56.15234375 0.39128813043284516
56.304931640625 0.39122027111606633
56.45751953125 0.39116372168541735
56.610107421875 0.3910958623686385
56.7626953125 0.3910280030518597
56.915283203125 0.39097145362121066
57.06787109375 0.39090359430443183
57.220458984375 0.390835734987653
57.373046875 0.39077918555700397
57.525634765625 0.39070001635409535
57.67822265625 0.3906321570373165
57.830810546875 0.3905642977205377
57.9833984375 0.39049643840375886
58.135986328125 0.39041726920085024
58.28857421875 0.3903494098840714
58.441162109375 0.3902702406811628
58.59375 0.39020238136438395
58.746337890625 0.3901345220476051
58.89892578125 0.3900553528446965
59.051513671875 0.3899874935279177
59.2041015625 0.38991963421113884
59.356689453125 0.3898630847804898
59.50927734375 0.3897839155775812
59.661865234375 0.38971605626080236
59.814453125 0.38963688705789373
59.967041015625 0.3895577178549851
60.11962890625 0.3894898585382063
60.272216796875 0.38942199922142745
60.4248046875 0.3893541399046486
60.577392578125 0.38927497070174
60.72998046875 0.3891958014988314
60.882568359375 0.38912794218205254
61.03515625 0.3890600828652737
61.187744140625 0.3889922235484949
61.34033203125 0.3889017444594564
61.492919921875 0.3888225752565478
61.6455078125 0.38874340605363916
61.798095703125 0.38866423685073054
61.95068359375 0.3885850676478219
62.103271484375 0.3885285182171729
62.255859375 0.38844934901426426
62.408447265625 0.38835886992522584
62.56103515625 0.3883023204945768
62.713623046875 0.388234461177798
62.8662109375 0.38816660186101914
63.018798828125 0.3880874326581105
63.17138671875 0.3880195733413317
63.323974609375 0.38794040413842307
63.4765625 0.38787254482164424
63.629150390625 0.3877933756187356
63.78173828125 0.3877368261880866
63.934326171875 0.38766896687130775
64.0869140625 0.38757848778226933
64.239501953125 0.38748800869323086
64.39208984375 0.387420149376452
64.544677734375 0.3873409801735434
64.697265625 0.3872618109706348
64.849853515625 0.38718264176772615
65.00244140625 0.3871147824509473
65.155029296875 0.3870356132480387
65.3076171875 0.3869564440451301
65.460205078125 0.38687727484222145
65.61279296875 0.3867754858670532
65.765380859375 0.38670762655027435
65.91796875 0.38662845734736573
66.070556640625 0.3865379782583273
66.22314453125 0.3864588090554187
66.375732421875 0.3863683299663802
66.5283203125 0.3862891607634716
66.680908203125 0.38620999156056296
66.83349609375 0.38614213224378413
66.986083984375 0.3860629630408755
67.138671875 0.3859837938379669
67.291259765625 0.38590462463505826
67.44384765625 0.38582545543214963
67.596435546875 0.38573497634311116
67.7490234375 0.38565580714020253
67.901611328125 0.3855653280511641
68.05419921875 0.3854748489621257
68.206787109375 0.38540698964534686
68.359375 0.38532782044243824
68.511962890625 0.3852486512395296
68.66455078125 0.38516948203662094
68.817138671875 0.3850790029475825
68.9697265625 0.3849772139724143
69.122314453125 0.3848980447695057
69.27490234375 0.3848075656804672
69.427490234375 0.38475101624981817
69.580078125 0.38467184704690954
69.732666015625 0.3845926778440009
69.88525390625 0.3845021987549625
70.037841796875 0.3844004097797942
70.1904296875 0.3843099306907558
70.343017578125 0.3842081417155876
70.49560546875 0.3841176626265491
70.648193359375 0.3840271835375107
70.80078125 0.3839253945623425
70.953369140625 0.383834915473304
71.10595703125 0.3837444363842656
71.258544921875 0.38364264740909737
71.4111328125 0.3835521683200589
71.563720703125 0.3834616892310205
71.71630859375 0.38337121014198206
71.868896484375 0.38329204093907343
72.021484375 0.38319025196390516
72.174072265625 0.38307715310260715
72.32666015625 0.3829866740135687
72.479248046875 0.38290750481066005
72.6318359375 0.38281702572162163
72.784423828125 0.3827265466325832
72.93701171875 0.38260213788515535
73.089599609375 0.3825116587961169
73.2421875 0.38242117970707845
73.394775390625 0.38230808084578044
73.54736328125 0.382217601756742
73.699951171875 0.38211581278157375
73.8525390625 0.38201402380640553
74.005126953125 0.38191223483123726
74.15771484375 0.38182175574219884
74.310302734375 0.3817312766531604
74.462890625 0.38164079756412195
74.615478515625 0.38152769870282394
74.76806640625 0.38143721961378546
74.920654296875 0.38132412075248745
75.0732421875 0.3812110218911894
75.225830078125 0.38110923291602117
75.37841796875 0.3810187538269827
75.531005859375 0.3809056549656847
75.68359375 0.3807925561043866
75.836181640625 0.3806907671292184
75.98876953125 0.38058897815405013
76.141357421875 0.3804758792927521
76.2939453125 0.38037409031758385
76.446533203125 0.38027230134241563
76.59912109375 0.38017051236724736
76.751708984375 0.38004610361981955
76.904296875 0.3799330047585215
77.056884765625 0.3798199058972234
77.20947265625 0.3796954971497956
77.362060546875 0.37954846863010816
77.5146484375 0.3794353697688101
77.667236328125 0.37931096102138223
77.81982421875 0.3791978621600842
77.972412109375 0.37908476329878615
78.125 0.3789716644374881
78.277587890625 0.37883594580393043
78.43017578125 0.3787115370565026
78.582763671875 0.37860974808133435
78.7353515625 0.3784740294477767
78.887939453125 0.3783496207003489
79.04052734375 0.378225211952921
79.193115234375 0.37807818343323357
79.345703125 0.3779537746858057
79.498291015625 0.37782936593837785
79.65087890625 0.37770495719095
79.803466796875 0.3775805484435222
79.9560546875 0.3774448298099645
80.108642578125 0.37735435072092605
80.26123046875 0.37722994197349824
80.413818359375 0.3770942233399406
80.56640625 0.37694719482025313
80.718994140625 0.37683409595895506
80.87158203125 0.3766870674392676
81.024169921875 0.37655134880570995
81.1767578125 0.3764269400582821
81.329345703125 0.37625729176633504
81.48193359375 0.3761215731327774
81.634521484375 0.37598585449921973
81.787109375 0.3758388259795323
81.939697265625 0.3756917974598448
82.09228515625 0.37555607882628717
82.244873046875 0.3753864305343401
82.3974609375 0.37525071190078246
82.550048828125 0.37508106360883536
82.70263671875 0.3749340350891479
82.855224609375 0.37477569668333066
83.0078125 0.3746173582775134
83.160400390625 0.3744477099855663
83.31298828125 0.37428937157974906
83.465576171875 0.3741536529461914
83.6181640625 0.37400662442650395
83.770751953125 0.37381435636229726
83.92333984375 0.37365601795648
84.075927734375 0.37349767955066276
84.228515625 0.3733054114864561
84.381103515625 0.37313576319450903
84.53369140625 0.3729774247886917
84.686279296875 0.3727964666106149
84.8388671875 0.37264943809092743
84.991455078125 0.37245717002672074
85.14404296875 0.37225359207638425
85.296630859375 0.37207263389830736
85.44921875 0.3719029856063603
85.601806640625 0.3717220274282834
85.75439453125 0.37156368902246617
85.906982421875 0.3714053506166489
86.0595703125 0.37121308255244223
86.212158203125 0.3710321243743654
86.36474609375 0.3708624760824183
86.517333984375 0.37067020801821166
86.669921875 0.37048924984013476
86.822509765625 0.3703309114343175
86.97509765625 0.3700934038255916
87.127685546875 0.36991244564751474
87.2802734375 0.36972017758330805
87.432861328125 0.3695392194052312
87.58544921875 0.3693356414548947
87.738037109375 0.36912075361842844
87.890625 0.3688945558958323
88.043212890625 0.36865704828710644
88.19580078125 0.36846478022289975
88.348388671875 0.36824989238643346
88.5009765625 0.3680350045499672
88.653564453125 0.3678088068273711
88.80615234375 0.367582609104775
88.958740234375 0.36736772126830874
89.111328125 0.36717545320410205
89.263916015625 0.3669379455953762
89.41650390625 0.36667781821439066
89.569091796875 0.3664516204917946
89.7216796875 0.3661575634524196
89.874267578125 0.36590874595756395
90.02685546875 0.3656712383488381
90.179443359375 0.36542242085398235
90.33203125 0.36513967370073724
90.484619140625 0.36485692654749213
90.63720703125 0.3645967991665066
90.789794921875 0.3643140520132615
90.9423828125 0.3640426147461462
91.094970703125 0.3637372478206415
91.24755859375 0.3634884303257858
91.400146484375 0.36319437328641085
91.552734375 0.36290031624703595
91.705322265625 0.36257232954927165
91.85791015625 0.36228958239602654
92.010498046875 0.3619389759260026
92.1630859375 0.36159967934210846
92.315673828125 0.3612830025304739
92.46826171875 0.3609776356049692
92.620849609375 0.3606044093626857
92.7734375 0.36024249300653194
92.926025390625 0.359891886536508
93.07861328125 0.35957520972487345
93.231201171875 0.3591341241658111
93.3837890625 0.3587495880373977
93.536376953125 0.3583650519089844
93.68896484375 0.3580483750973498
93.841552734375 0.35762990931054706
93.994140625 0.3571775138653549
94.146728515625 0.35674773819242234
94.29931640625 0.35625010320271094
94.451904296875 0.35576377809912935
94.6044921875 0.3553113826539372
94.757080078125 0.35476850811970656
94.90966796875 0.3542369434716057
95.062255859375 0.3536601392789857
95.21484375 0.3531059548586253
95.367431640625 0.35252915066600526
95.52001953125 0.35197496624564484
95.672607421875 0.3512963730778566
95.8251953125 0.350753498543626
95.977783203125 0.35010883503422713
96.13037109375 0.34944155175256864
96.282958984375 0.34874033881252076
96.435546875 0.347914717125045
96.588134765625 0.347224814071127
96.74072265625 0.34642181215591084
96.893310546875 0.3455622608100457
97.0458984375 0.34462354026127195
97.198486328125 0.34363958016797896
97.35107421875 0.3424972816688687
97.503662109375 0.3412871238529796
97.65625 0.3400204166064415
97.808837890625 0.33868585004312457
97.96142578125 0.33723818461850963
98.114013671875 0.33584706862454367
98.2666015625 0.33451250206122674
98.419189453125 0.3328499488001455
98.57177734375 0.3308933384996893
98.724365234375 0.3286652909321178
98.876953125 0.3258491292857965
99.029541015625 0.322931178664307
99.18212890625 0.31975310066183193
99.334716796875 0.315410104387987
99.4873046875 0.309743851436955
99.639892578125 0.30121619729508237
99.79248046875 0.28845864574066293
99.945068359375 0.24921334087024144


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


